Galactic Kinematics and Observed Flare Rates of a Volume-Complete Sample of Mid-to-Late M-dwarfs: Constraints on the History of the Stellar Radiation Environment of Planets Orbiting Low-mass Stars

We present a study of the relationship between galactic kinematics, flare rates, chromospheric activity, and rotation periods for a volume-complete, nearly all-sky sample of 219 single stars within 15 parsecs and with masses between 0.1$-$0.3 M$_{odot}l$ observed during the primary mission of TESS. We find all stars are consistent with a common value of $\alpha$=1.984 $\pm$ 0.019 for the exponent of the flare frequency distribution. Using our measured stellar radial velocities and Gaia astrometry, we determine galactic UVW space motions. We find 64% of stars are members of the Galactic thin disk, 5% belong to the thick disk, and for the remaining 31%, we cannot confidently assign membership to either component. If we assume star formation has been constant in the thin disk for the past 8 Gyr, then based on the fraction that we observe to be active, we estimate the average age at which these stars transition from the saturated to the unsaturated flaring regime to be 2.4 $\pm$ 0.3 Gyr. This is consistent with the ages that we assign from galactic kinematics: We find that stars with Prot $<$ 10 days have an age of 2.0 $\pm$ 1.2 Gyr, stars with 10 $<$ Prot $\leq$ 90 days have an age of 5.6 $\pm$ 2.7 Gyr, and stars with Prot $>$ 90 days have an age of 12.9 $\pm$ 3.5 Gyr. We find that the average age of stars with Prot $<$ 10 days increases with decreasing stellar mass from 0.6 $\pm$ 0.3 Gyr (0.2 - 0.3 M$_{odot}$) to 2.3 $\pm$ 1.3 Gyr (0.1--0.2 M$_{odot}l$).

==> table3.txt <==
"Star Name"   "TIC ID"   "Tess Magnitude"   "Time of Peak Flux"   "Amplitude"   "Duration"   "ED"   "Energy"
 L 87-10   234526939   11.16   2458355.0874   51.35   1440.0   6.23   1.61e+31
 L 87-10   234526939   11.16   2458357.0402   55.35   840.0   4.38   1.13e+31
 L 87-10   234526939   11.16   2458358.8832   56.09   360.0   2.59   6.68e+30
 L 87-10   234526939   11.16   2458359.5471   117.27   2520.0   22.80   5.87e+31
 L 87-10   234526939   11.16   2458359.8249   43.48   2040.0   8.94   2.30e+31
 L 87-10   234526939   11.16   2458363.4095   34.71   360.0   1.59   4.11e+30
 L 87-10   234526939   11.16   2458367.0192   28.39   360.0   1.46   3.77e+30
 L 87-10   234526939   11.16   2458368.6275   186.67   1800.0   15.78   4.07e+31
 L 87-10   234526939   11.16   2458369.9470   35.36   360.0   1.48   3.80e+30
 L 87-10   234526939   11.16   2458370.1650   49.90   360.0   1.90   4.91e+30
 L 87-10   234526939   11.16   2458371.8594   54.23   360.0   1.96   5.04e+30
 L 87-10   234526939   11.16   2458373.4413   50.63   600.0   3.55   9.15e+30
 L 87-10   234526939   11.16   2458376.4371   517.42   3240.0   78.11   2.01e+32
 L 87-10   234526939   11.16   2458376.5705   178.17   2520.0   28.21   7.27e+31
 L 87-10   234526939   11.16   2458378.0996   108.94   3960.0   30.42   7.84e+31
 L 87-10   234526939   11.16   2458381.4148   83.72   360.0   2.73   7.04e+30
 L 87-10   234526939   11.16   2458326.1538   55.97   1080.0   6.51   1.68e+31
 L 87-10   234526939   11.16   2458326.2552   51.15   600.0   3.50   9.03e+30
 L 87-10   234526939   11.16   2458326.7316   32.36   360.0   2.23   5.73e+30
 L 87-10   234526939   11.16   2458326.9080   105.60   360.0   3.48   8.97e+30
 L 87-10   234526939   11.16   2458327.5705   184.26   1440.0   22.07   5.69e+31
 L 87-10   234526939   11.16   2458328.5192   52.65   360.0   2.46   6.34e+30
 L 87-10   234526939   11.16   2458329.3469   195.17   960.0   13.57   3.50e+31
 L 87-10   234526939   11.16   2458331.9609   84.69   1440.0   10.90   2.81e+31
 L 87-10   234526939   11.16   2458332.8540   53.87   4320.0   19.08   4.92e+31
 L 87-10   234526939   11.16   2458333.3165   65.65   1800.0   11.54   2.97e+31
 L 87-10   234526939   11.16   2458334.4706   30.12   360.0   1.50   3.87e+30
 L 87-10   234526939   11.16   2458336.8401   42.39   360.0   1.73   4.47e+30
 L 87-10   234526939   11.16   2458337.1429   60.09   1680.0   10.22   2.63e+31
 L 87-10   234526939   11.16   2458337.1762   34.45   1440.0   5.37   1.38e+31
 L 87-10   234526939   11.16   2458337.4776   71.72   360.0   2.73   7.04e+30
 L 87-10   234526939   11.16   2458340.7637   51.04   600.0   3.07   7.92e+30
 L 87-10   234526939   11.16   2458340.9957   79.66   1200.0   7.91   2.04e+31
 L 87-10   234526939   11.16   2458341.6290   429.14   2880.0   66.00   1.70e+32
 L 87-10   234526939   11.16   2458342.5332   34.24   360.0   1.70   4.38e+30
 L 87-10   234526939   11.16   2458344.9860   95.08   720.0   5.77   1.49e+31
 L 87-10   234526939   11.16   2458345.3124   44.12   600.0   2.84   7.31e+30
 L 87-10   234526939   11.16   2458345.6777   53.91   360.0   3.16   8.13e+30
 L 87-10   234526939   11.16   2458346.9888   65.56   960.0   6.65   1.71e+31
 L 87-10   234526939   11.16   2458349.1999   64.81   840.0   6.14   1.58e+31
 L 87-10   234526939   11.16   2458349.4499   112.68   960.0   7.89   2.03e+31
 L 87-10   234526939   11.16   2458349.9818   52.17   600.0   3.37   8.69e+30
 L 87-10   234526939   11.16   2458350.6985   74.94   1080.0   6.90   1.78e+31
 L 87-10   234526939   11.16   2458351.9943   103.10   600.0   5.46   1.41e+31
 L 87-10   234526939   11.16   2458352.1402   32.73   360.0   2.00   5.14e+30
 L 85-31   238176832   10.39   2458326.8501   64.03   360.0   1.22   6.25e+30
 L 85-31   238176832   10.39   2458327.7737   77.04   2760.0   12.73   6.53e+31
 L 85-31   238176832   10.39   2458329.4959   790.73   1200.0   19.68   1.01e+32
 L 85-31   238176832   10.39   2458330.4973   389.53   1440.0   13.84   7.10e+31
 L 85-31   238176832   10.39   2458330.9292   115.89   1080.0   5.82   2.99e+31
 L 85-31   238176832   10.39   2458332.2334   206.60   1080.0   7.94   4.07e+31
 L 85-31   238176832   10.39   2458332.3501   109.32   480.0   2.12   1.09e+31
 L 85-31   238176832   10.39   2458333.2459   270.82   8040.0   66.10   3.39e+32
 L 85-31   238176832   10.39   2458333.3626   71.11   3480.0   12.34   6.33e+31
 L 85-31   238176832   10.39   2458334.7529   53.13   840.0   2.17   1.11e+31
 L 85-31   238176832   10.39   2458338.2112   1034.83   1800.0   35.67   1.83e+32
 L 85-31   238176832   10.39   2458342.3014   63.28   360.0   1.76   9.01e+30
 L 85-31   238176832   10.39   2458342.9861   80.14   1560.0   6.25   3.21e+31
 L 85-31   238176832   10.39   2458344.0458   59.56   360.0   1.10   5.66e+30
 L 85-31   238176832   10.39   2458344.1792   100.16   2760.0   7.38   3.79e+31
 L 85-31   238176832   10.39   2458344.5458   139.36   1080.0   5.99   3.07e+31
 L 85-31   238176832   10.39   2458345.7986   201.96   720.0   5.63   2.89e+31
 L 85-31   238176832   10.39   2458347.3000   101.23   360.0   1.67   8.57e+30
 L 85-31   238176832   10.39   2458347.8639   80.53   360.0   1.36   6.99e+30
 L 85-31   238176832   10.39   2458347.9833   677.08   2400.0   125.63   6.44e+32
 L 85-31   238176832   10.39   2458348.3375   66.30   360.0   8.51   4.36e+31
 L 85-31   238176832   10.39   2458351.1124   241.72   960.0   6.49   3.33e+31
 L 85-31   238176832   10.39   2458352.9346   171.50   840.0   5.18   2.66e+31
 LP 876-10   47423224   9.82   2458354.1861   145.05   1080.0   4.10   1.37e+31
 LP 876-10   47423224   9.82   2458354.3499   108.80   2880.0   7.83   2.62e+31
 LP 876-10   47423224   9.82   2458354.3930   54.53   360.0   1.00   3.35e+30
 LP 876-10   47423224   9.82   2458354.7694   191.20   720.0   3.29   1.10e+31
 LP 876-10   47423224   9.82   2458355.2208   87.94   600.0   1.91   6.41e+30
 LP 876-10   47423224   9.82   2458355.4277   67.21   360.0   0.83   2.78e+30
 LP 876-10   47423224   9.82   2458355.4611   55.00   360.0   0.94   3.15e+30
 LP 876-10   47423224   9.82   2458357.0347   70.77   600.0   1.40   4.69e+30
 LP 876-10   47423224   9.82   2458357.9958   64.42   360.0   0.81   2.70e+30
 LP 876-10   47423224   9.82   2458359.0722   245.25   1320.0   7.55   2.53e+31
 LP 876-10   47423224   9.82   2458360.0569   505.15   840.0   8.96   3.00e+31
 LP 876-10   47423224   9.82   2458361.6763   70.17   1440.0   2.60   8.71e+30
 LP 876-10   47423224   9.82   2458361.9277   422.21   4800.0   22.57   7.56e+31
 LP 876-10   47423224   9.82   2458362.8930   152.76   360.0   1.51   5.04e+30
 LP 876-10   47423224   9.82   2458363.6638   127.93   360.0   1.82   6.11e+30
 LP 876-10   47423224   9.82   2458363.7055   51.89   360.0   0.78   2.62e+30
 LP 876-10   47423224   9.82   2458363.7305   98.93   360.0   1.11   3.72e+30
 LP 876-10   47423224   9.82   2458364.0832   390.00   1200.0   8.01   2.68e+31
 LP 876-10   47423224   9.82   2458365.6554   744.46   4800.0   39.77   1.33e+32
 LP 876-10   47423224   9.82   2458365.8429   226.74   600.0   3.36   1.12e+31
 LP 876-10   47423224   9.82   2458365.9499   166.57   3360.0   12.60   4.22e+31
 LP 876-10   47423224   9.82   2458366.1929   89.76   840.0   2.67   8.94e+30
 LP 876-10   47423224   9.82   2458366.2457   131.66   600.0   2.15   7.20e+30
 LP 876-10   47423224   9.82   2458367.0193   52.38   360.0   0.81   2.73e+30
 LP 876-10   47423224   9.82   2458367.0415   213.51   360.0   1.88   6.29e+30
 LP 876-10   47423224   9.82   2458369.6943   151.93   360.0   1.50   5.02e+30
 LP 876-10   47423224   9.82   2458370.5304   87.02   360.0   1.00   3.36e+30
 LP 876-10   47423224   9.82   2458371.1540   64.84   600.0   1.49   4.98e+30
 LP 876-10   47423224   9.82   2458371.3067   175.02   600.0   2.74   9.18e+30
 LP 876-10   47423224   9.82   2458372.2053   94.07   600.0   1.85   6.19e+30
 LP 876-10   47423224   9.82   2458372.3234   253.54   600.0   3.61   1.21e+31
 LP 876-10   47423224   9.82   2458372.7164   56.92   360.0   0.75   2.52e+30
 LP 876-10   47423224   9.82   2458372.8345   153.24   2160.0   6.44   2.16e+31
 LP 876-10   47423224   9.82   2458372.9636   72.90   360.0   0.90   3.00e+30
 LP 876-10   47423224   9.82   2458372.9970   152.63   480.0   1.87   6.28e+30
 LP 876-10   47423224   9.82   2458373.2122   152.10   840.0   4.21   1.41e+31
 LP 876-10   47423224   9.82   2458373.9580   171.73   960.0   4.51   1.51e+31
 LP 876-10   47423224   9.82   2458374.3650   141.88   1320.0   4.87   1.63e+31
 LP 876-10   47423224   9.82   2458374.4316   756.25   960.0   10.86   3.64e+31
 LP 876-10   47423224   9.82   2458374.5469   63.87   600.0   1.76   5.90e+30
 LP 876-10   47423224   9.82   2458374.7177   122.52   600.0   2.56   8.59e+30
 LP 876-10   47423224   9.82   2458374.9789   57.20   360.0   0.90   3.01e+30
 LP 876-10   47423224   9.82   2458375.5802   184.23   960.0   4.38   1.47e+31
 LP 876-10   47423224   9.82   2458376.3733   77.86   1800.0   4.60   1.54e+31
 LP 876-10   47423224   9.82   2458376.5399   82.84   840.0   1.71   5.73e+30
 LP 876-10   47423224   9.82   2458376.8024   716.90   1080.0   10.21   3.42e+31
 LP 876-10   47423224   9.82   2458377.4829   220.45   840.0   5.35   1.79e+31
 LP 876-10   47423224   9.82   2458378.4093   280.71   480.0   2.83   9.48e+30
 LP 876-10   47423224   9.82   2458379.0454   127.32   600.0   2.16   7.24e+30
 LP 876-10   47423224   9.82   2458381.1495   57.36   360.0   0.78   2.63e+30
WT 84   201792346   12.43   2458354.7537   66.87   960.0   18.55   2.07e+31
WT 84   201792346   12.43   2458356.2162   45.15   360.0   5.63   6.27e+30
WT 84   201792346   12.43   2458356.2440   68.31   5520.0   109.95   1.22e+32
WT 84   201792346   12.43   2458356.9537   66.72   840.0   16.09   1.79e+31
WT 84   201792346   12.43   2458358.5176   98.59   360.0   10.05   1.12e+31
WT 84   201792346   12.43   2458359.0829   555.68   1200.0   89.50   9.97e+31
WT 84   201792346   12.43   2458361.2843   575.14   2400.0   133.24   1.48e+32
WT 84   201792346   12.43   2458361.7579   49.06   360.0   8.85   9.86e+30
WT 84   201792346   12.43   2458362.5690   33.04   360.0   6.89   7.68e+30
WT 84   201792346   12.43   2458362.6454   192.29   5280.0   234.16   2.61e+32
WT 84   201792346   12.43   2458364.7162   45.79   360.0   9.17   1.02e+31
WT 84   201792346   12.43   2458364.7607   62.92   1560.0   30.31   3.38e+31
WT 84   201792346   12.43   2458366.0176   1970.35   5880.0   783.66   8.73e+32
WT 84   201792346   12.43   2458366.1065   53.07   6000.0   97.74   1.09e+32
WT 84   201792346   12.43   2458366.1996   54.51   7320.0   107.05   1.19e+32
WT 84   201792346   12.43   2458366.4982   3413.74   15480.0   3772.57   4.20e+33
WT 84   201792346   12.43   2458366.7288   36.38   360.0   4.68   5.21e+30
WT 84   201792346   12.43   2458366.7468   69.46   20280.0   382.14   4.26e+32
WT 84   201792346   12.43   2458366.9413   33.18   360.0   4.56   5.07e+30
WT 84   201792346   12.43   2458367.0093   31.44   600.0   8.00   8.91e+30
WT 84   201792346   12.43   2458367.0829   65.75   840.0   22.60   2.52e+31
WT 84   201792346   12.43   2458368.8038   35.23   360.0   5.42   6.03e+30
WT 84   201792346   12.43   2458368.8274   204.55   1200.0   41.84   4.66e+31
WT 84   201792346   12.43   2458369.0510   43.96   600.0   8.68   9.66e+30
WT 84   201792346   12.43   2458369.2427   62.81   600.0   12.51   1.39e+31
WT 84   201792346   12.43   2458370.1454   203.63   1680.0   53.39   5.95e+31
WT 84   201792346   12.43   2458371.3079   47.70   360.0   5.96   6.63e+30
WT 84   201792346   12.43   2458371.6482   38.98   360.0   4.84   5.39e+30
WT 84   201792346   12.43   2458372.7885   226.71   840.0   40.83   4.55e+31
WT 84   201792346   12.43   2458372.9690   158.34   4080.0   86.52   9.63e+31
WT 84   201792346   12.43   2458374.8190   61.86   360.0   7.26   8.08e+30
WT 84   201792346   12.43   2458375.5760   5475.77   6480.0   3439.72   3.83e+33
WT 84   201792346   12.43   2458376.3857   191.81   600.0   24.46   2.72e+31
WT 84   201792346   12.43   2458377.4593   201.44   720.0   26.70   2.97e+31
WT 84   201792346   12.43   2458378.2232   38.67   360.0   5.55   6.18e+30
WT 84   201792346   12.43   2458378.4926   670.34   3480.0   347.95   3.88e+32
WT 84   201792346   12.43   2458381.3815   49.79   360.0   5.99   6.67e+30
APMPM J0237-5928   201878287   11.25   2458354.3729   53.46   360.0   2.25   3.48e+30
APMPM J0237-5928   201878287   11.25   2458358.3327   68.04   2880.0   18.23   2.81e+31
APMPM J0237-5928   201878287   11.25   2458359.5368   31.30   360.0   1.53   2.36e+30
APMPM J0237-5928   201878287   11.25   2458360.0229   128.89   2880.0   27.37   4.23e+31
APMPM J0237-5928   201878287   11.25   2458360.4007   30.95   360.0   2.13   3.30e+30
APMPM J0237-5928   201878287   11.25   2458360.9591   35.78   600.0   3.11   4.80e+30
APMPM J0237-5928   201878287   11.25   2458361.5063   183.20   840.0   11.44   1.77e+31
APMPM J0237-5928   201878287   11.25   2458361.8132   61.60   10560.0   57.68   8.91e+31
APMPM J0237-5928   201878287   11.25   2458362.3910   30.77   360.0   1.84   2.84e+30
APMPM J0237-5928   201878287   11.25   2458363.7827   347.12   1320.0   29.31   4.53e+31
APMPM J0237-5928   201878287   11.25   2458363.8633   700.64   3480.0   95.61   1.48e+32
APMPM J0237-5928   201878287   11.25   2458364.2772   38.92   360.0   1.63   2.52e+30
APMPM J0237-5928   201878287   11.25   2458364.3591   45.04   600.0   2.78   4.29e+30
APMPM J0237-5928   201878287   11.25   2458365.4688   77.69   600.0   5.45   8.42e+30
APMPM J0237-5928   201878287   11.25   2458370.3939   1632.22   3000.0   126.93   1.96e+32
APMPM J0237-5928   201878287   11.25   2458372.3411   1060.17   2160.0   55.01   8.49e+31
APMPM J0237-5928   201878287   11.25   2458372.4369   50.10   360.0   2.35   3.63e+30
APMPM J0237-5928   201878287   11.25   2458372.7161   30.14   360.0   1.57   2.43e+30
APMPM J0237-5928   201878287   11.25   2458374.6591   41.56   360.0   2.01   3.11e+30
APMPM J0237-5928   201878287   11.25   2458376.1855   37.35   360.0   1.57   2.42e+30
APMPM J0237-5928   201878287   11.25   2458376.9119   49.98   2160.0   10.38   1.60e+31
APMPM J0237-5928   201878287   11.25   2458376.9411   154.49   960.0   10.89   1.68e+31
APMPM J0237-5928   201878287   11.25   2458378.0147   62.16   2520.0   14.97   2.31e+31
APMPM J0237-5928   201878287   11.25   2458378.6869   52.06   600.0   4.64   7.17e+30
APMPM J0237-5928   201878287   11.25   2458379.1064   342.71   1560.0   20.29   3.13e+31
APMPM J0237-5928   201878287   11.25   2458380.0911   52.19   360.0   2.03   3.13e+30
APMPM J0237-5928   201878287   11.25   2458380.5314   449.01   1080.0   22.79   3.52e+31
APMPM J0237-5928   201878287   11.25   2458386.6466   42.39   360.0   1.86   2.87e+30
APMPM J0237-5928   201878287   11.25   2458387.1536   157.25   840.0   9.46   1.46e+31
APMPM J0237-5928   201878287   11.25   2458387.2772   152.73   1800.0   18.88   2.91e+31
APMPM J0237-5928   201878287   11.25   2458387.4286   36.62   360.0   1.73   2.67e+30
APMPM J0237-5928   201878287   11.25   2458387.9244   46.12   840.0   5.32   8.22e+30
APMPM J0237-5928   201878287   11.25   2458387.9563   59.46   360.0   2.44   3.77e+30
APMPM J0237-5928   201878287   11.25   2458388.2480   29.77   600.0   2.72   4.21e+30
APMPM J0237-5928   201878287   11.25   2458388.3522   130.54   4080.0   48.13   7.43e+31
APMPM J0237-5928   201878287   11.25   2458388.6327   57.01   360.0   2.59   4.00e+30
APMPM J0237-5928   201878287   11.25   2458389.3063   49.10   600.0   3.57   5.51e+30
APMPM J0237-5928   201878287   11.25   2458390.1508   94.45   3840.0   32.51   5.02e+31
APMPM J0237-5928   201878287   11.25   2458390.4119   48.65   360.0   2.11   3.27e+30
APMPM J0237-5928   201878287   11.25   2458390.4799   98.04   2160.0   17.31   2.67e+31
APMPM J0237-5928   201878287   11.25   2458391.0771   35.57   360.0   1.99   3.08e+30
APMPM J0237-5928   201878287   11.25   2458391.4549   66.85   1440.0   9.55   1.47e+31
APMPM J0237-5928   201878287   11.25   2458392.4646   111.75   840.0   9.01   1.39e+31
APMPM J0237-5928   201878287   11.25   2458398.7534   34.64   360.0   1.69   2.61e+30
APMPM J0237-5928   201878287   11.25   2458401.6700   33.29   360.0   1.74   2.69e+30
APMPM J0237-5928   201878287   11.25   2458401.9728   64.09   1080.0   7.37   1.14e+31
APMPM J0237-5928   201878287   11.25   2458402.9464   63.07   600.0   3.68   5.68e+30
APMPM J0237-5928   201878287   11.25   2458403.6131   53.18   360.0   2.08   3.21e+30
APMPM J0237-5928   201878287   11.25   2458404.0325   34.17   360.0   1.60   2.47e+30
APMPM J0237-5928   201878287   11.25   2458404.1339   28.21   360.0   1.35   2.08e+30
APMPM J0237-5928   201878287   11.25   2458404.3672   64.35   840.0   5.53   8.53e+30
APMPM J0237-5928   201878287   11.25   2458404.7436   64.61   360.0   2.65   4.09e+30
LHS 1140   92226327   11.40   2458403.9593   40.14   360.0   1.80   5.37e+30
Gl 54.1   439403362   9.15   2458386.0996   95.61   600.0   1.02   1.47e+30
Gl 54.1   439403362   9.15   2458386.1232   830.16   3600.0   12.37   1.79e+31
Gl 54.1   439403362   9.15   2458387.5691   146.26   360.0   0.93   1.34e+30
Gl 54.1   439403362   9.15   2458387.9538   168.09   480.0   1.74   2.52e+30
Gl 54.1   439403362   9.15   2458388.3288   148.58   1320.0   3.47   5.03e+30
Gl 54.1   439403362   9.15   2458388.6524   678.23   1560.0   9.73   1.41e+31
Gl 54.1   439403362   9.15   2458388.9552   153.03   600.0   1.15   1.66e+30
Gl 54.1   439403362   9.15   2458390.0497   193.89   1080.0   2.50   3.62e+30
Gl 54.1   439403362   9.15   2458390.0802   120.58   1320.0   1.84   2.66e+30
Gl 54.1   439403362   9.15   2458390.2705   386.84   8040.0   35.67   5.17e+31
Gl 54.1   439403362   9.15   2458391.6205   161.54   600.0   1.24   1.80e+30
Gl 54.1   439403362   9.15   2458392.0594   508.73   720.0   4.61   6.68e+30
Gl 54.1   439403362   9.15   2458392.4344   443.78   6480.0   23.94   3.47e+31
Gl 54.1   439403362   9.15   2458392.5247   351.86   5280.0   19.07   2.76e+31
Gl 54.1   439403362   9.15   2458392.7413   246.41   1080.0   3.75   5.43e+30
Gl 54.1   439403362   9.15   2458393.6011   99.81   1080.0   2.09   3.03e+30
Gl 54.1   439403362   9.15   2458393.9886   390.07   840.0   3.80   5.51e+30
Gl 54.1   439403362   9.15   2458397.3205   147.28   1440.0   3.43   4.97e+30
Gl 54.1   439403362   9.15   2458397.6733   174.30   360.0   1.08   1.56e+30
Gl 54.1   439403362   9.15   2458397.8177   95.51   600.0   1.07   1.54e+30
Gl 54.1   439403362   9.15   2458397.9205   338.81   1560.0   5.25   7.61e+30
Gl 54.1   439403362   9.15   2458397.9705   191.56   840.0   2.00   2.90e+30
Gl 54.1   439403362   9.15   2458399.5427   3256.09   3840.0   32.16   4.66e+31
Gl 54.1   439403362   9.15   2458400.5149   423.03   360.0   2.01   2.91e+30
Gl 54.1   439403362   9.15   2458401.4552   160.70   1320.0   3.64   5.26e+30
Gl 54.1   439403362   9.15   2458401.6996   849.18   720.0   4.61   6.68e+30
Gl 54.1   439403362   9.15   2458402.4204   105.08   360.0   1.04   1.51e+30
Gl 54.1   439403362   9.15   2458402.9996   1553.43   1200.0   10.63   1.54e+31
LHS 5094   170636897   11.18   2458411.4877   80.87   1560.0   10.19   2.97e+31
LHS 5094   170636897   11.18   2458414.8976   157.45   360.0   6.69   1.95e+31
LHS 5094   170636897   11.18   2458418.3657   63.76   3360.0   22.63   6.59e+31
LHS 5094   170636897   11.18   2458422.4922   101.57   1080.0   12.07   3.51e+31
LHS 5094   170636897   11.18   2458423.3505   54.97   360.0   2.58   7.50e+30
LHS 5094   170636897   11.18   2458423.4713   56.99   360.0   3.20   9.30e+30
LHS 5094   170636897   11.18   2458423.4922   71.32   360.0   3.87   1.13e+31
LHS 5094   170636897   11.18   2458427.4756   103.43   5760.0   52.01   1.51e+32
LHS 5094   170636897   11.18   2458427.9881   126.67   3000.0   29.04   8.45e+31
LHS 5094   170636897   11.18   2458428.1187   38.22   600.0   3.47   1.01e+31
LHS 5094   170636897   11.18   2458428.2506   98.26   1080.0   8.75   2.55e+31
LHS 5094   170636897   11.18   2458430.2784   63.99   600.0   4.80   1.40e+31
LHS 5094   170636897   11.18   2458433.0534   548.10   2400.0   58.17   1.69e+32
LHS 5094   170636897   11.18   2458434.0146   188.48   1920.0   24.29   7.07e+31
LHS 5094   170636897   11.18   2458435.3340   68.72   840.0   6.27   1.83e+31
LHS 5094   170636897   11.18   2458435.3576   74.22   600.0   4.36   1.27e+31
LHS 5094   170636897   11.18   2458436.1132   95.72   360.0   3.36   9.77e+30
LHS 5094   170636897   11.18   2458436.4382   42.67   360.0   2.14   6.24e+30
LHS 5094   170636897   11.18   2458436.6132   40.81   600.0   3.03   8.83e+30
LHS 5094   170636897   11.18   2458436.6354   39.91   360.0   1.89   5.49e+30
LHS 5094   170636897   11.18   2458436.6771   80.02   2040.0   13.13   3.82e+31
LHS 5094   170636897   11.18   2458436.7118   66.40   5640.0   31.71   9.23e+31
LHS 5094   170636897   11.18   2458436.7771   90.18   5280.0   27.39   7.97e+31
LHS 5094   170636897   11.18   2458411.4877   78.82   1560.0   9.71   2.83e+31
LHS 5094   170636897   11.18   2458414.8976   154.37   360.0   6.54   1.90e+31
LHS 5094   170636897   11.18   2458418.3657   56.94   2760.0   16.32   4.75e+31
LHS 5094   170636897   11.18   2458427.4756   88.84   3960.0   31.79   9.25e+31
LHS 5094   170636897   11.18   2458427.9895   83.52   2880.0   20.23   5.89e+31
LHS 5094   170636897   11.18   2458428.2506   58.24   840.0   6.29   1.83e+31
LHS 5094   170636897   11.18   2458430.2798   58.19   360.0   2.83   8.24e+30
LHS 5094   170636897   11.18   2458433.0534   546.64   2400.0   53.10   1.55e+32
LHS 5094   170636897   11.18   2458434.0146   177.66   1920.0   21.90   6.38e+31
LHS 5094   170636897   11.18   2458435.3340   63.11   840.0   5.57   1.62e+31
LHS 5094   170636897   11.18   2458435.3576   67.41   600.0   3.83   1.12e+31
LHS 5094   170636897   11.18   2458436.4382   39.27   360.0   2.00   5.81e+30
LHS 5094   170636897   11.18   2458436.6771   44.69   360.0   1.88   5.47e+30
LHS 5094   170636897   11.18   2458436.7132   45.79   360.0   1.96   5.69e+30
LHS 5094   170636897   11.18   2458436.7534   39.87   360.0   2.15   6.27e+30
LHS 1363   471012790   12.71   2458416.1790   60.20   600.0   25.22   1.57e+31
LHS 1363   471012790   12.71   2458416.2443   22.34   360.0   14.82   9.20e+30
LHS 1363   471012790   12.71   2458417.6485   49.88   720.0   26.52   1.65e+31
LHS 1363   471012790   12.71   2458427.2719   62.86   1800.0   65.72   4.08e+31
LHS 1363   471012790   12.71   2458428.2525   26.60   360.0   9.89   6.14e+30
LHS 1363   471012790   12.71   2458430.3927   24.73   360.0   8.31   5.16e+30
LHS 1363   471012790   12.71   2458433.7343   23.19   600.0   14.97   9.29e+30
LHS 1363   471012790   12.71   2458434.5203   356.83   840.0   118.65   7.37e+31
LHS 1363   471012790   12.71   2458434.8676   47.15   1560.0   43.42   2.70e+31
GJ 1088   231917352   9.83   2458507.4977   53.01   360.0   0.67   4.76e+30
GJ 1088   231917352   9.83   2458509.4185   101.02   840.0   2.51   1.78e+31
GJ 1088   231917352   9.83   2458487.1785   65.37   3000.0   5.11   3.62e+31
G 99-49   282501711   8.64   2458468.3677   121.04   360.0   0.49   2.24e+30
G 99-49   282501711   8.64   2458468.7580   124.06   360.0   0.52   2.39e+30
G 99-49   282501711   8.64   2458469.1885   758.22   1440.0   6.05   2.76e+31
G 99-49   282501711   8.64   2458470.2288   975.19   600.0   3.37   1.54e+31
G 99-49   282501711   8.64   2458470.5316   140.79   360.0   0.58   2.63e+30
G 99-49   282501711   8.64   2458470.7330   161.78   840.0   1.46   6.66e+30
G 99-49   282501711   8.64   2458471.9316   107.28   360.0   0.56   2.54e+30
G 99-49   282501711   8.64   2458472.4997   122.48   1440.0   1.97   8.98e+30
G 99-49   282501711   8.64   2458472.5830   198.93   600.0   1.13   5.17e+30
G 99-49   282501711   8.64   2458473.1705   206.90   600.0   1.21   5.54e+30
G 99-49   282501711   8.64   2458474.1677   935.03   960.0   6.04   2.76e+31
G 99-49   282501711   8.64   2458474.8358   132.57   360.0   0.51   2.34e+30
G 99-49   282501711   8.64   2458475.8677   840.26   960.0   4.84   2.21e+31
G 99-49   282501711   8.64   2458476.5108   189.81   8760.0   14.46   6.60e+31
G 99-49   282501711   8.64   2458478.4788   168.06   360.0   0.71   3.24e+30
G 99-49   282501711   8.64   2458479.0663   990.63   2160.0   11.35   5.19e+31
G 99-49   282501711   8.64   2458479.6844   202.13   4080.0   6.23   2.84e+31
G 99-49   282501711   8.64   2458480.3010   196.25   3960.0   6.96   3.18e+31
G 99-49   282501711   8.64   2458481.2996   454.05   2160.0   5.48   2.50e+31
G 99-49   282501711   8.64   2458481.3413   163.35   360.0   0.67   3.06e+30
G 99-49   282501711   8.64   2458482.6177   176.50   360.0   1.03   4.69e+30
G 99-49   282501711   8.64   2458482.7580   5219.56   1920.0   32.09   1.47e+32
G 99-49   282501711   8.64   2458482.8316   188.02   600.0   1.08   4.92e+30
G 99-49   282501711   8.64   2458483.7121   397.32   960.0   2.97   1.36e+31
G 99-49   282501711   8.64   2458483.7927   225.06   840.0   1.81   8.29e+30
G 99-49   282501711   8.64   2458484.0482   190.21   360.0   0.70   3.20e+30
G 99-49   282501711   8.64   2458484.7301   153.55   1560.0   2.77   1.27e+31
G 99-49   282501711   8.64   2458484.9135   148.16   600.0   1.11   5.06e+30
G 99-49   282501711   8.64   2458485.3565   164.46   360.0   0.65   2.97e+30
G 99-49   282501711   8.64   2458486.2232   693.67   1200.0   5.11   2.34e+31
G 99-49   282501711   8.64   2458486.6232   170.79   4560.0   8.12   3.71e+31
G 99-49   282501711   8.64   2458486.6718   140.81   600.0   1.03   4.71e+30
G 99-49   282501711   8.64   2458486.6898   176.18   360.0   0.74   3.39e+30
G 99-49   282501711   8.64   2458486.7732   124.22   360.0   0.51   2.32e+30
G 99-49   282501711   8.64   2458487.0134   198.70   600.0   1.19   5.42e+30
G 99-49   282501711   8.64   2458487.4454   114.09   360.0   0.48   2.21e+30
G 99-49   282501711   8.64   2458487.7356   1612.22   1080.0   8.04   3.67e+31
G 99-49   282501711   8.64   2458488.8342   135.68   600.0   1.01   4.62e+30
G 99-49   282501711   8.64   2458488.8606   106.50   360.0   0.47   2.16e+30
G 99-49   282501711   8.64   2458489.6078   1012.31   1920.0   9.11   4.16e+31
G 99-49   282501711   8.64   2458489.8772   149.74   600.0   1.07   4.88e+30
G 99-49   282501711   8.64   2458490.0245   117.39   360.0   0.55   2.49e+30
G 7-34   283866910   10.95   2458438.2262   89.62   600.0   4.59   1.97e+31
G 7-34   283866910   10.95   2458438.3832   61.30   3600.0   14.98   6.43e+31
G 7-34   283866910   10.95   2458439.2887   256.79   720.0   9.95   4.27e+31
G 7-34   283866910   10.95   2458439.9776   145.76   960.0   9.65   4.15e+31
G 7-34   283866910   10.95   2458440.0221   47.25   600.0   2.45   1.05e+31
G 7-34   283866910   10.95   2458440.6304   574.42   2520.0   57.29   2.46e+32
G 7-34   283866910   10.95   2458441.6471   226.61   4680.0   66.15   2.84e+32
G 7-34   283866910   10.95   2458441.7305   318.77   720.0   11.99   5.15e+31
G 7-34   283866910   10.95   2458441.9763   427.53   1560.0   30.26   1.30e+32
G 7-34   283866910   10.95   2458443.0707   112.32   600.0   5.19   2.23e+31
G 7-34   283866910   10.95   2458444.0958   93.87   360.0   5.65   2.43e+31
G 7-34   283866910   10.95   2458444.3096   88.10   1920.0   10.85   4.66e+31
G 7-34   283866910   10.95   2458445.7638   709.30   3120.0   83.16   3.57e+32
G 7-34   283866910   10.95   2458445.8638   220.43   960.0   10.86   4.66e+31
G 7-34   283866910   10.95   2458446.0055   128.16   600.0   5.43   2.33e+31
G 7-34   283866910   10.95   2458446.1096   40.87   360.0   1.65   7.10e+30
G 7-34   283866910   10.95   2458446.1638   46.94   360.0   1.70   7.29e+30
G 7-34   283866910   10.95   2458446.6624   99.40   1200.0   8.18   3.52e+31
G 7-34   283866910   10.95   2458447.3985   338.46   600.0   12.31   5.29e+31
G 7-34   283866910   10.95   2458447.5763   95.70   600.0   4.74   2.04e+31
G 7-34   283866910   10.95   2458447.9221   161.43   720.0   8.00   3.43e+31
G 7-34   283866910   10.95   2458447.9777   57.59   600.0   2.88   1.24e+31
G 7-34   283866910   10.95   2458448.3971   69.31   360.0   2.15   9.23e+30
G 7-34   283866910   10.95   2458448.5513   113.46   1560.0   12.51   5.37e+31
G 7-34   283866910   10.95   2458449.0499   493.75   4200.0   82.96   3.56e+32
G 7-34   283866910   10.95   2458449.4819   45.92   360.0   1.67   7.17e+30
G 7-34   283866910   10.95   2458451.7582   73.00   360.0   3.53   1.51e+31
G 7-34   283866910   10.95   2458451.8957   230.34   1440.0   18.95   8.14e+31
G 7-34   283866910   10.95   2458452.1082   46.24   360.0   1.80   7.74e+30
G 7-34   283866910   10.95   2458453.0416   87.15   6840.0   35.63   1.53e+32
G 7-34   283866910   10.95   2458453.1569   1096.59   3120.0   75.51   3.24e+32
G 7-34   283866910   10.95   2458453.9791   47.17   360.0   1.64   7.04e+30
G 7-34   283866910   10.95   2458455.0235   93.51   360.0   3.08   1.32e+31
G 7-34   283866910   10.95   2458455.0596   65.10   360.0   2.16   9.29e+30
G 7-34   283866910   10.95   2458455.4152   969.10   1440.0   51.17   2.20e+32
G 7-34   283866910   10.95   2458455.4624   52.70   600.0   3.09   1.33e+31
G 7-34   283866910   10.95   2458456.1860   140.24   600.0   5.49   2.36e+31
G 7-34   283866910   10.95   2458456.6485   58.74   600.0   2.94   1.26e+31
G 7-34   283866910   10.95   2458457.0499   82.11   840.0   6.20   2.66e+31
G 7-34   283866910   10.95   2458457.2763   41.97   360.0   2.59   1.11e+31
G 7-34   283866910   10.95   2458457.9262   77.65   1320.0   6.51   2.79e+31
G 7-34   283866910   10.95   2458458.0304   147.26   600.0   5.80   2.49e+31
G 7-34   283866910   10.95   2458458.6332   50.08   600.0   3.40   1.46e+31
G 7-34   283866910   10.95   2458458.8179   58.45   360.0   1.80   7.74e+30
G 7-34   283866910   10.95   2458459.0693   249.05   1560.0   20.93   8.99e+31
G 7-34   283866910   10.95   2458459.3818   111.03   3120.0   21.05   9.04e+31
G 7-34   283866910   10.95   2458459.6012   123.57   2520.0   21.95   9.43e+31
G 7-34   283866910   10.95   2458459.7790   76.45   1440.0   9.79   4.21e+31
G 7-34   283866910   10.95   2458459.9012   70.32   600.0   3.82   1.64e+31
G 7-34   283866910   10.95   2458460.6359   107.77   720.0   5.78   2.48e+31
G 7-34   283866910   10.95   2458461.8414   64.70   360.0   2.26   9.70e+30
G 7-34   283866910   10.95   2458462.0623   218.24   1200.0   14.83   6.37e+31
G 7-34   283866910   10.95   2458462.0887   152.73   1320.0   14.77   6.34e+31
G 7-34   283866910   10.95   2458462.2275   679.76   1200.0   34.31   1.47e+32
G 7-34   283866910   10.95   2458463.5261   109.75   600.0   5.48   2.35e+31
G 97-15   415508270   10.95   2458440.8496   68.32   1080.0   7.66   1.60e+31
G 97-15   415508270   10.95   2458444.3456   117.52   840.0   8.80   1.84e+31
G 97-15   415508270   10.95   2458444.9358   349.43   600.0   12.71   2.65e+31
G 97-15   415508270   10.95   2458456.0569   136.60   600.0   6.75   1.41e+31
G 97-15   415508270   10.95   2458459.9069   86.89   3720.0   21.02   4.39e+31
G 97-15   415508270   10.95   2458462.1430   707.16   2760.0   102.89   2.15e+32
LHS 1723   471012347   9.39   2458443.8172   436.11   2040.0   14.45   3.54e+31
LHS 1723   471012347   9.39   2458445.6395   1347.07   4080.0   84.86   2.08e+32
LHS 1723   471012347   9.39   2458448.8312   100.17   1560.0   6.29   1.54e+31
LHS 1723   471012347   9.39   2458452.3312   176.37   360.0   2.74   6.72e+30
LHS 1723   471012347   9.39   2458453.8062   243.72   1320.0   10.02   2.45e+31
LHS 1723   471012347   9.39   2458453.9854   69.60   360.0   1.13   2.76e+30
LHS 1723   471012347   9.39   2458454.0437   484.25   4080.0   32.96   8.07e+31
LHS 1723   471012347   9.39   2458461.0076   124.38   1800.0   8.24   2.02e+31
LHS 1723   471012347   9.39   2458461.7479   385.43   720.0   7.15   1.75e+31
LHS 1723   471012347   9.39   2458463.5521   58.20   360.0   1.22   2.98e+30
SCR J0740-4257   123480394   10.67   2458517.4011   64.01   1920.0   8.98   1.49e+31
SCR J0740-4257   123480394   10.67   2458517.4316   72.19   1320.0   5.08   8.42e+30
SCR J0740-4257   123480394   10.67   2458518.3191   188.39   480.0   4.96   8.23e+30
SCR J0740-4257   123480394   10.67   2458519.3747   211.56   600.0   7.43   1.23e+31
SCR J0740-4257   123480394   10.67   2458519.5400   127.67   480.0   3.30   5.48e+30
SCR J0740-4257   123480394   10.67   2458519.7747   393.15   1320.0   21.12   3.51e+31
SCR J0740-4257   123480394   10.67   2458520.0900   8023.85   12000.0   683.46   1.13e+33
SCR J0740-4257   123480394   10.67   2458520.2983   268.13   480.0   5.89   9.78e+30
SCR J0740-4257   123480394   10.67   2458523.0955   53.06   360.0   1.44   2.39e+30
SCR J0740-4257   123480394   10.67   2458523.4538   62.35   600.0   2.96   4.91e+30
SCR J0740-4257   123480394   10.67   2458523.8469   51.32   360.0   1.41   2.34e+30
SCR J0740-4257   123480394   10.67   2458524.2247   223.52   1320.0   12.10   2.01e+31
SCR J0740-4257   123480394   10.67   2458525.0316   273.77   360.0   4.93   8.18e+30
SCR J0740-4257   123480394   10.67   2458525.4760   54.79   360.0   2.14   3.54e+30
SCR J0740-4257   123480394   10.67   2458526.8496   99.30   1440.0   7.64   1.27e+31
SCR J0740-4257   123480394   10.67   2458527.1885   79.59   600.0   2.88   4.78e+30
SCR J0740-4257   123480394   10.67   2458527.5608   220.20   720.0   7.52   1.25e+31
SCR J0740-4257   123480394   10.67   2458527.6774   78.23   600.0   3.57   5.93e+30
SCR J0740-4257   123480394   10.67   2458527.7191   66.34   600.0   2.79   4.64e+30
SCR J0740-4257   123480394   10.67   2458527.7455   81.53   360.0   2.18   3.62e+30
SCR J0740-4257   123480394   10.67   2458528.0135   135.14   360.0   3.07   5.09e+30
SCR J0740-4257   123480394   10.67   2458529.0621   53.89   360.0   2.05   3.40e+30
SCR J0740-4257   123480394   10.67   2458535.0829   464.93   2400.0   31.76   5.27e+31
SCR J0740-4257   123480394   10.67   2458535.5843   90.96   600.0   3.37   5.59e+30
SCR J0740-4257   123480394   10.67   2458536.0065   111.21   360.0   2.33   3.87e+30
SCR J0740-4257   123480394   10.67   2458536.0509   169.97   720.0   7.11   1.18e+31
SCR J0740-4257   123480394   10.67   2458536.5398   46.14   360.0   1.45   2.40e+30
SCR J0740-4257   123480394   10.67   2458537.2620   174.48   2040.0   12.96   2.15e+31
SCR J0740-4257   123480394   10.67   2458538.1439   82.37   360.0   1.97   3.27e+30
SCR J0740-4257   123480394   10.67   2458538.1898   59.19   360.0   1.63   2.71e+30
SCR J0740-4257   123480394   10.67   2458538.3564   68.63   1680.0   8.41   1.40e+31
SCR J0740-4257   123480394   10.67   2458538.8287   252.88   2280.0   16.97   2.82e+31
SCR J0740-4257   123480394   10.67   2458538.8981   87.88   600.0   2.87   4.76e+30
SCR J0740-4257   123480394   10.67   2458539.1509   61.33   600.0   2.46   4.08e+30
SCR J0740-4257   123480394   10.67   2458539.4481   115.06   960.0   5.95   9.87e+30
SCR J0740-4257   123480394   10.67   2458540.4286   77.91   360.0   1.82   3.02e+30
SCR J0740-4257   123480394   10.67   2458541.8314   944.96   1200.0   36.05   5.98e+31
SCR J0740-4257   123480394   10.67   2458541.9244   314.43   2520.0   23.53   3.90e+31
SCR J0740-4257   123480394   10.67   2458492.8786   413.24   1560.0   18.48   3.07e+31
SCR J0740-4257   123480394   10.67   2458492.9564   203.68   720.0   7.67   1.27e+31
SCR J0740-4257   123480394   10.67   2458493.6828   67.45   600.0   2.38   3.95e+30
SCR J0740-4257   123480394   10.67   2458494.0523   333.67   1800.0   22.38   3.71e+31
SCR J0740-4257   123480394   10.67   2458494.9926   741.18   960.0   23.11   3.84e+31
SCR J0740-4257   123480394   10.67   2458495.1676   270.98   1080.0   12.64   2.10e+31
SCR J0740-4257   123480394   10.67   2458496.1509   109.17   360.0   2.68   4.44e+30
SCR J0740-4257   123480394   10.67   2458496.5398   125.29   360.0   2.76   4.58e+30
SCR J0740-4257   123480394   10.67   2458497.0801   124.94   1800.0   11.63   1.93e+31
SCR J0740-4257   123480394   10.67   2458497.4148   59.68   360.0   2.74   4.55e+30
SCR J0740-4257   123480394   10.67   2458497.6245   416.21   1320.0   15.59   2.59e+31
SCR J0740-4257   123480394   10.67   2458498.4829   311.31   1800.0   18.84   3.13e+31
SCR J0740-4257   123480394   10.67   2458498.7190   62.64   360.0   1.80   2.98e+30
SCR J0740-4257   123480394   10.67   2458498.8676   384.75   1680.0   22.79   3.78e+31
SCR J0740-4257   123480394   10.67   2458499.6746   53.21   600.0   2.69   4.47e+30
SCR J0740-4257   123480394   10.67   2458499.7829   73.70   1560.0   5.59   9.28e+30
SCR J0740-4257   123480394   10.67   2458500.4843   108.01   600.0   4.19   6.96e+30
SCR J0740-4257   123480394   10.67   2458501.4607   56.68   360.0   1.46   2.42e+30
SCR J0740-4257   123480394   10.67   2458501.8260   82.70   720.0   3.78   6.27e+30
SCR J0740-4257   123480394   10.67   2458502.3010   265.09   720.0   7.78   1.29e+31
SCR J0740-4257   123480394   10.67   2458502.6496   93.18   360.0   1.95   3.24e+30
SCR J0740-4257   123480394   10.67   2458502.6843   61.62   1080.0   4.45   7.38e+30
SCR J0740-4257   123480394   10.67   2458504.8274   242.45   360.0   4.70   7.80e+30
SCR J0740-4257   123480394   10.67   2458505.2010   63.32   600.0   2.56   4.25e+30
SCR J0740-4257   123480394   10.67   2458505.5399   66.30   600.0   2.84   4.71e+30
SCR J0740-4257   123480394   10.67   2458505.6149   42.59   360.0   2.27   3.77e+30
SCR J0740-4257   123480394   10.67   2458506.1135   224.70   360.0   3.98   6.61e+30
SCR J0740-4257   123480394   10.67   2458506.8844   40.41   360.0   2.68   4.45e+30
SCR J0740-4257   123480394   10.67   2458507.1260   48.04   360.0   1.44   2.38e+30
SCR J0740-4257   123480394   10.67   2458507.4885   85.32   600.0   3.64   6.04e+30
SCR J0740-4257   123480394   10.67   2458507.6149   112.68   1080.0   7.03   1.17e+31
SCR J0740-4257   123480394   10.67   2458507.7233   133.24   360.0   2.67   4.43e+30
SCR J0740-4257   123480394   10.67   2458508.0941   46.66   360.0   1.43   2.37e+30
SCR J0740-4257   123480394   10.67   2458508.7941   397.91   4560.0   66.91   1.11e+32
SCR J0740-4257   123480394   10.67   2458508.9719   42.54   360.0   1.51   2.51e+30
SCR J0740-4257   123480394   10.67   2458509.3038   50.38   360.0   2.51   4.16e+30
SCR J0740-4257   123480394   10.67   2458509.3636   88.34   600.0   2.74   4.55e+30
SCR J0740-4257   123480394   10.67   2458509.9400   146.62   600.0   4.69   7.78e+30
SCR J0740-4257   123480394   10.67   2458511.0927   162.65   600.0   5.40   8.95e+30
SCR J0740-4257   123480394   10.67   2458512.2177   44.79   360.0   1.34   2.22e+30
SCR J0740-4257   123480394   10.67   2458512.3066   52.22   360.0   1.48   2.46e+30
SCR J0740-4257   123480394   10.67   2458512.8372   246.42   720.0   9.16   1.52e+31
SCR J0740-4257   123480394   10.67   2458513.0414   214.17   3360.0   27.75   4.61e+31
SCR J0740-4257   123480394   10.67   2458513.2039   404.12   3360.0   32.99   5.48e+31
SCR J0740-4257   123480394   10.67   2458513.5372   51.05   360.0   1.87   3.10e+30
SCR J0740-4257   123480394   10.67   2458513.6191   92.36   360.0   2.02   3.35e+30
SCR J0740-4257   123480394   10.67   2458514.0150   56.68   360.0   1.58   2.62e+30
SCR J0740-4257   123480394   10.67   2458515.1191   188.20   1680.0   13.50   2.24e+31
SCR J0740-4257   123480394   10.67   2458515.3691   323.53   600.0   7.95   1.32e+31
SCR J0740-4257   123480394   10.67   2458515.7983   244.17   840.0   8.27   1.37e+31
2MASS J08443891-4805218   144654557   11.20   2458546.8553   36.30   360.0   1.77   6.01e+30
LP 846-15   189565557   11.29   2458518.2484   32.10   360.0   1.86   5.63e+30
LP 846-15   189565557   11.29   2458518.4123   34.90   360.0   2.73   8.28e+30
LP 846-15   189565557   11.29   2458519.1387   51.83   840.0   5.44   1.65e+31
LP 846-15   189565557   11.29   2458522.4527   115.33   1680.0   17.26   5.24e+31
LP 846-15   189565557   11.29   2458525.8361   164.80   360.0   6.13   1.86e+31
LP 846-15   189565557   11.29   2458525.9347   648.24   840.0   35.87   1.09e+32
LP 846-15   189565557   11.29   2458527.0125   205.24   1920.0   32.91   9.98e+31
LP 846-15   189565557   11.29   2458527.3750   176.75   960.0   15.02   4.56e+31
LP 846-15   189565557   11.29   2458528.4139   101.88   600.0   6.73   2.04e+31
LP 846-15   189565557   11.29   2458528.9140   74.61   7560.0   68.90   2.09e+32
LP 846-15   189565557   11.29   2458528.9834   51.62   1680.0   9.96   3.02e+31
LP 846-15   189565557   11.29   2458536.0390   56.71   1800.0   13.11   3.98e+31
LP 846-15   189565557   11.29   2458536.5432   37.27   360.0   1.99   6.04e+30
LP 846-15   189565557   11.29   2458538.9724   58.15   360.0   2.64   8.00e+30
LP 846-15   189565557   11.29   2458540.2988   74.59   360.0   3.06   9.28e+30
LP 846-15   189565557   11.29   2458545.3363   37.19   360.0   1.98   6.00e+30
LP 846-15   189565557   11.29   2458546.2182   43.56   600.0   2.92   8.87e+30
LP 846-15   189565557   11.29   2458546.8779   41.03   360.0   1.89   5.73e+30
LP 846-15   189565557   11.29   2458547.4515   60.88   1440.0   8.59   2.60e+31
LP 846-15   189565557   11.29   2458550.2404   48.88   360.0   2.07   6.26e+30
LP 846-15   189565557   11.29   2458550.6932   33.04   360.0   1.58   4.78e+30
LP 846-15   189565557   11.29   2458550.9654   52.97   360.0   2.29   6.94e+30
LP 846-15   189565557   11.29   2458551.0987   791.86   3840.0   126.81   3.85e+32
LP 846-15   189565557   11.29   2458551.1668   29.49   1320.0   5.55   1.68e+31
LP 846-15   189565557   11.29   2458551.2265   48.39   1560.0   9.09   2.76e+31
LP 846-15   189565557   11.29   2458554.1001   32.43   360.0   1.67   5.06e+30
LP 846-15   189565557   11.29   2458558.5152   30.09   360.0   1.54   4.66e+30
LP 846-15   189565557   11.29   2458559.2985   97.00   960.0   9.32   2.83e+31
LP 846-15   189565557   11.29   2458559.4360   34.31   360.0   1.83   5.55e+30
LP 846-15   189565557   11.29   2458560.2819   36.02   600.0   2.26   6.86e+30
LP 846-15   189565557   11.29   2458560.8152   80.96   840.0   7.24   2.19e+31
LP 846-15   189565557   11.29   2458563.2318   188.29   1080.0   15.37   4.66e+31
LP 846-15   189565557   11.29   2458567.1830   32.08   360.0   2.27   6.87e+30
G 161-71   289706625   10.53   2458521.0312   441.62   840.0   14.72   7.52e+31
G 161-71   289706625   10.53   2458521.5326   2602.33   6840.0   384.38   1.96e+33
G 161-71   289706625   10.53   2458522.0132   167.15   600.0   5.62   2.87e+31
G 161-71   289706625   10.53   2458522.0438   428.65   600.0   10.51   5.37e+31
G 161-71   289706625   10.53   2458523.1480   202.22   360.0   4.59   2.34e+31
G 161-71   289706625   10.53   2458525.4605   446.04   10200.0   182.40   9.32e+32
G 161-71   289706625   10.53   2458526.3494   233.94   840.0   9.87   5.04e+31
G 161-71   289706625   10.53   2458526.5508   3197.98   11520.0   582.31   2.98e+33
G 161-71   289706625   10.53   2458526.7675   115.28   360.0   2.65   1.35e+31
G 161-71   289706625   10.53   2458526.8689   133.15   360.0   2.94   1.50e+31
G 161-71   289706625   10.53   2458526.9064   144.87   360.0   3.29   1.68e+31
G 161-71   289706625   10.53   2458526.9300   2326.98   3840.0   139.45   7.13e+32
G 161-71   289706625   10.53   2458526.9869   109.35   360.0   2.74   1.40e+31
G 161-71   289706625   10.53   2458527.0897   145.71   360.0   4.86   2.48e+31
G 161-71   289706625   10.53   2458527.4286   176.22   600.0   6.19   3.17e+31
G 161-71   289706625   10.53   2458527.7814   217.33   360.0   6.10   3.12e+31
G 161-71   289706625   10.53   2458528.3578   116.17   360.0   3.29   1.68e+31
G 161-71   289706625   10.53   2458528.5550   101.00   360.0   2.45   1.25e+31
G 161-71   289706625   10.53   2458535.2203   2420.25   1440.0   84.98   4.34e+32
G 161-71   289706625   10.53   2458535.5814   317.07   360.0   6.97   3.56e+31
G 161-71   289706625   10.53   2458535.7759   1933.25   960.0   50.80   2.60e+32
G 161-71   289706625   10.53   2458539.7967   1410.99   2520.0   103.82   5.31e+32
G 161-71   289706625   10.53   2458540.3509   554.69   1440.0   34.96   1.79e+32
G 161-71   289706625   10.53   2458540.5356   217.50   1560.0   24.87   1.27e+32
G 161-71   289706625   10.53   2458540.7842   188.42   600.0   7.70   3.94e+31
G 161-71   289706625   10.53   2458541.6578   203.51   600.0   8.58   4.39e+31
GJ 1132   101955023   10.90   2458584.8393   41.97   360.0   1.75   5.83e+30
GJ 1132   101955023   10.90   2458585.7615   103.46   1080.0   7.66   2.56e+31
GJ 1128   370955883   9.81   2458570.4239   86.88   360.0   2.01   4.86e+30
GJ 1128   370955883   9.81   2458570.4989   66.09   360.0   1.23   2.97e+30
GJ 1128   370955883   9.81   2458584.0921   91.04   360.0   1.01   2.44e+30
GJ 1128   370955883   9.81   2458584.1351   65.55   360.0   1.01   2.44e+30
GJ 1128   370955883   9.81   2458600.2740   155.50   1560.0   5.99   1.45e+31
GJ 1128   370955883   9.81   2458615.0267   64.74   360.0   0.93   2.25e+30
GJ 1128   370955883   9.81   2458617.1753   63.72   360.0   0.93   2.25e+30
GJ 1128   370955883   9.81   2458617.3434   64.47   360.0   0.92   2.22e+30
LHS 2836   125421413   10.11   2458600.2000   70.04   360.0   1.85   9.48e+30
LHS 2836   125421413   10.11   2458601.6319   81.11   1320.0   4.49   2.30e+31
LHS 2836   125421413   10.11   2458601.9861   86.07   360.0   1.28   6.56e+30
LHS 2836   125421413   10.11   2458602.1389   62.43   360.0   1.13   5.79e+30
LHS 2836   125421413   10.11   2458603.0430   839.54   1200.0   16.19   8.28e+31
LHS 2836   125421413   10.11   2458604.3902   548.20   6480.0   49.29   2.52e+32
LHS 2836   125421413   10.11   2458604.7291   186.07   1680.0   8.61   4.40e+31
LHS 2836   125421413   10.11   2458604.7611   53.04   360.0   1.00   5.11e+30
LHS 2836   125421413   10.11   2458604.7777   62.59   600.0   1.77   9.06e+30
LHS 2836   125421413   10.11   2458604.8236   60.30   360.0   1.05   5.36e+30
LHS 2836   125421413   10.11   2458605.4472   133.84   720.0   3.48   1.78e+31
LHS 2836   125421413   10.11   2458606.0055   70.84   360.0   1.16   5.93e+30
LHS 2836   125421413   10.11   2458606.2722   57.61   360.0   1.06   5.41e+30
LHS 2836   125421413   10.11   2458614.4776   76.13   360.0   1.11   5.67e+30
LHS 2836   125421413   10.11   2458615.9873   82.46   360.0   1.24   6.34e+30
LHS 2836   125421413   10.11   2458617.3817   92.95   360.0   1.58   8.08e+30
LHS 2836   125421413   10.11   2458617.8497   74.52   360.0   1.34   6.88e+30
LHS 2836   125421413   10.11   2458618.3816   120.01   840.0   3.43   1.76e+31
LHS 2836   125421413   10.11   2458618.6497   200.29   2040.0   11.15   5.70e+31
LHS 2836   125421413   10.11   2458619.2136   63.02   360.0   1.35   6.92e+30
LHS 2836   125421413   10.11   2458619.4094   317.29   5520.0   45.33   2.32e+32
LHS 2836   125421413   10.11   2458619.5913   189.61   1680.0   8.52   4.36e+31
LHS 2836   125421413   10.11   2458622.0176   97.61   360.0   1.38   7.04e+30
LHS 2836   125421413   10.11   2458622.0912   174.91   1560.0   8.44   4.32e+31
Gl 551   388857263   7.49   2458600.3716   772.66   1080.0   2.62   2.15e+30
Gl 551   388857263   7.49   2458600.5244   300.43   360.0   0.42   3.49e+29
Gl 551   388857263   7.49   2458600.9480   338.11   1080.0   1.50   1.23e+30
Gl 551   388857263   7.49   2458600.9800   517.37   840.0   1.96   1.61e+30
Gl 551   388857263   7.49   2458602.1217   2078.80   3000.0   10.05   8.26e+30
Gl 551   388857263   7.49   2458602.2078   1033.32   1440.0   3.81   3.13e+30
Gl 551   388857263   7.49   2458602.9342   423.62   360.0   0.55   4.53e+29
Gl 551   388857263   7.49   2458602.9675   605.84   600.0   1.08   8.89e+29
Gl 551   388857263   7.49   2458603.2662   2318.15   3960.0   21.46   1.76e+31
Gl 551   388857263   7.49   2458603.5217   200.15   360.0   0.37   3.04e+29
Gl 551   388857263   7.49   2458603.5731   969.71   2400.0   6.36   5.23e+30
Gl 551   388857263   7.49   2458603.6162   336.17   360.0   0.48   3.95e+29
Gl 551   388857263   7.49   2458603.7009   1710.90   840.0   3.10   2.55e+30
Gl 551   388857263   7.49   2458603.7926   238.81   840.0   0.99   8.13e+29
Gl 551   388857263   7.49   2458604.5912   308.70   600.0   0.79   6.47e+29
Gl 551   388857263   7.49   2458604.8995   1499.93   1680.0   4.46   3.66e+30
Gl 551   388857263   7.49   2458604.9773   243.55   360.0   0.41   3.33e+29
Gl 551   388857263   7.49   2458605.0009   217.77   600.0   0.64   5.27e+29
Gl 551   388857263   7.49   2458605.2648   655.09   1200.0   2.39   1.96e+30
Gl 551   388857263   7.49   2458605.4259   399.68   360.0   0.51   4.22e+29
Gl 551   388857263   7.49   2458605.6815   994.50   960.0   2.42   1.99e+30
Gl 551   388857263   7.49   2458605.9482   8127.92   2640.0   32.28   2.65e+31
Gl 551   388857263   7.49   2458606.3621   204.05   360.0   0.44   3.63e+29
Gl 551   388857263   7.49   2458606.5621   251.14   360.0   0.44   3.63e+29
Gl 551   388857263   7.49   2458607.2690   300.09   360.0   0.43   3.52e+29
Gl 551   388857263   7.49   2458607.4010   817.77   2400.0   4.82   3.96e+30
Gl 551   388857263   7.49   2458607.6871   583.29   5160.0   11.23   9.23e+30
Gl 551   388857263   7.49   2458607.7440   270.23   2040.0   2.36   1.94e+30
Gl 551   388857263   7.49   2458608.0635   277.79   360.0   0.48   3.98e+29
Gl 551   388857263   7.49   2458608.3802   263.92   600.0   0.70   5.75e+29
Gl 551   388857263   7.49   2458608.9260   474.86   360.0   0.56   4.64e+29
Gl 551   388857263   7.49   2458609.2260   217.09   360.0   0.38   3.10e+29
Gl 551   388857263   7.49   2458609.3385   306.05   1560.0   1.94   1.60e+30
Gl 551   388857263   7.49   2458609.6677   839.69   720.0   1.87   1.54e+30
Gl 551   388857263   7.49   2458613.7261   4278.87   10440.0   79.39   6.52e+31
Gl 551   388857263   7.49   2458613.8566   402.04   360.0   0.63   5.21e+29
Gl 551   388857263   7.49   2458614.2289   292.61   360.0   0.48   3.98e+29
Gl 551   388857263   7.49   2458614.7775   845.50   600.0   1.60   1.32e+30
Gl 551   388857263   7.49   2458615.4580   522.38   600.0   1.15   9.45e+29
Gl 551   388857263   7.49   2458616.0039   664.18   1320.0   3.04   2.50e+30
Gl 551   388857263   7.49   2458616.0608   1259.92   3240.0   9.33   7.66e+30
Gl 551   388857263   7.49   2458616.8761   791.01   720.0   1.84   1.51e+30
Gl 551   388857263   7.49   2458617.0789   556.54   2040.0   4.01   3.29e+30
Gl 551   388857263   7.49   2458617.1858   1371.91   3120.0   11.31   9.29e+30
Gl 551   388857263   7.49   2458617.6150   565.85   1080.0   2.30   1.89e+30
Gl 551   388857263   7.49   2458618.2442   968.54   600.0   1.64   1.34e+30
Gl 551   388857263   7.49   2458618.2928   5597.55   4320.0   27.88   2.29e+31
Gl 551   388857263   7.49   2458618.7470   679.77   360.0   0.80   6.57e+29
Gl 551   388857263   7.49   2458619.7428   3708.70   4680.0   32.67   2.68e+31
Gl 551   388857263   7.49   2458619.8234   424.54   600.0   1.10   9.01e+29
Gl 551   388857263   7.49   2458620.1247   474.24   360.0   0.64   5.23e+29
Gl 551   388857263   7.49   2458620.9692   810.25   480.0   1.18   9.68e+29
Gl 551   388857263   7.49   2458622.4039   2064.85   1320.0   6.90   5.67e+30
Gl 551   388857263   7.49   2458623.1650   58390.07   7200.0   178.42   1.47e+32
Gl 551   388857263   7.49   2458623.2734   3811.39   3600.0   18.97   1.56e+31
Gl 551   388857263   7.49   2458623.3428   434.07   7080.0   14.11   1.16e+31
Gl 551   388857263   7.49   2458623.4025   326.56   600.0   0.92   7.59e+29
Gl 551   388857263   7.49   2458623.4387   458.59   2520.0   5.27   4.33e+30
Gl 551   388857263   7.49   2458625.3511   7257.54   2160.0   18.90   1.55e+31
Gl 551   388857263   7.49   2458625.9150   832.46   600.0   1.53   1.26e+30
Gl 551   388857263   7.49   2458626.5136   388.77   360.0   0.55   4.52e+29
Gl 551   388857263   7.49   2458626.8428   3329.28   3360.0   13.03   1.07e+31
Gl 551   388857263   7.49   2458627.4386   340.34   1080.0   1.40   1.15e+30
Gl 551   388857263   7.49   2458627.5984   655.08   2160.0   4.00   3.28e+30
Gl 551   388857263   7.49   2458628.4400   238.21   360.0   0.44   3.60e+29
Gl 551   388857263   7.49   2458628.7761   669.42   720.0   1.55   1.27e+30
Gl 551   388857263   7.49   2458629.0372   295.43   840.0   1.06   8.70e+29
Gl 551   388857263   7.49   2458629.5886   1221.12   840.0   2.47   2.03e+30
Gl 551   388857263   7.49   2458630.3011   1376.85   720.0   1.99   1.64e+30
Gl 551   388857263   7.49   2458630.6317   519.69   9240.0   14.28   1.17e+31
Gl 551   388857263   7.49   2458630.7650   410.90   360.0   0.57   4.70e+29
Gl 551   388857263   7.49   2458630.8122   1021.12   1200.0   3.17   2.61e+30
Gl 551   388857263   7.49   2458630.9150   1040.58   1920.0   5.02   4.13e+30
Gl 551   388857263   7.49   2458631.3039   207.73   360.0   0.38   3.09e+29
Gl 551   388857263   7.49   2458631.3678   490.11   600.0   0.89   7.33e+29
Gl 551   388857263   7.49   2458631.7456   259.66   600.0   0.73   6.03e+29
Gl 551   388857263   7.49   2458631.8067   344.94   840.0   1.29   1.06e+30
Gl 551   388857263   7.49   2458632.1581   497.02   600.0   0.99   8.11e+29
Gl 551   388857263   7.49   2458632.4650   662.21   720.0   1.56   1.28e+30
Gl 551   388857263   7.49   2458632.4997   774.66   360.0   0.97   7.96e+29
Gl 551   388857263   7.49   2458632.7233   1487.05   6480.0   20.09   1.65e+31
Gl 551   388857263   7.49   2458633.2608   4567.07   3120.0   21.45   1.76e+31
Gl 551   388857263   7.49   2458633.9567   1217.89   960.0   3.14   2.58e+30
Gl 551   388857263   7.49   2458634.5928   365.53   840.0   1.25   1.03e+30
Gl 551   388857263   7.49   2458635.0483   430.55   1680.0   2.63   2.16e+30
Gl 551   388857263   7.49   2458635.2469   378.91   1320.0   1.98   1.62e+30
Gl 551   388857263   7.49   2458635.8344   311.54   360.0   0.48   3.96e+29
Gl 551   388857263   7.49   2458636.0441   2190.66   840.0   3.84   3.16e+30
Gl 551   388857263   7.49   2458636.4025   1280.90   3600.0   13.68   1.12e+31
Gl 551   388857263   7.49   2458636.6830   437.95   1920.0   2.51   2.06e+30
Gl 551   388857263   7.49   2458637.1233   388.36   1680.0   2.36   1.94e+30
Gl 551   388857263   7.49   2458637.4955   310.35   1320.0   2.12   1.75e+30
Gl 551   388857263   7.49   2458637.6886   3002.59   4560.0   23.62   1.94e+31
Gl 551   388857263   7.49   2458637.9233   261.90   360.0   0.54   4.46e+29
Gl 551   388857263   7.49   2458638.4719   368.44   3120.0   3.79   3.11e+30
Gl 551   388857263   7.49   2458640.6927   427.43   1680.0   2.33   1.91e+30
Gl 551   388857263   7.49   2458640.8232   227.60   360.0   0.37   3.00e+29
Gl 551   388857263   7.49   2458640.8690   275.79   360.0   0.61   4.97e+29
Gl 551   388857263   7.49   2458641.2163   5211.48   4200.0   21.05   1.73e+31
Gl 551   388857263   7.49   2458641.9926   782.58   480.0   1.10   9.05e+29
Gl 551   388857263   7.49   2458642.0829   538.19   360.0   0.61   4.99e+29
Gl 551   388857263   7.49   2458642.3704   1684.72   1800.0   6.25   5.14e+30
Gl 551   388857263   7.49   2458643.1204   431.35   360.0   0.66   5.41e+29
Gl 551   388857263   7.49   2458643.1884   351.33   840.0   2.40   1.97e+30
Gl 551   388857263   7.49   2458643.5037   1463.22   1200.0   4.74   3.89e+30
Gl 551   388857263   7.49   2458644.0120   641.34   1080.0   2.04   1.68e+30
Gl 551   388857263   7.49   2458644.0384   547.89   1560.0   2.45   2.01e+30
Gl 551   388857263   7.49   2458644.8828   1184.40   1320.0   3.76   3.09e+30
Gl 551   388857263   7.49   2458645.0509   301.58   1680.0   1.61   1.33e+30
Gl 551   388857263   7.49   2458645.1398   550.88   720.0   1.21   9.93e+29
Gl 551   388857263   7.49   2458645.2870   355.50   2040.0   2.46   2.02e+30
Gl 551   388857263   7.49   2458645.4092   777.13   960.0   2.21   1.81e+30
Gl 551   388857263   7.49   2458645.5287   2042.66   2880.0   10.70   8.79e+30
Gl 551   388857263   7.49   2458646.5786   391.00   600.0   0.81   6.67e+29
Gl 551   388857263   7.49   2458646.9245   509.43   720.0   1.11   9.09e+29
Gl 551   388857263   7.49   2458647.2078   1524.19   1080.0   3.54   2.90e+30
Gl 551   388857263   7.49   2458647.3008   3322.48   3480.0   16.96   1.39e+31
Gl 551   388857263   7.49   2458648.1578   4586.56   2880.0   18.66   1.53e+31
Gl 551   388857263   7.49   2458648.2480   2000.56   2160.0   7.92   6.50e+30
Gl 551   388857263   7.49   2458649.2591   812.04   2040.0   3.31   2.72e+30
Gl 551   388857263   7.49   2458649.4105   429.97   360.0   0.59   4.86e+29
Gl 551   388857263   7.49   2458649.6411   483.92   5880.0   7.98   6.55e+30
Gl 551   388857263   7.49   2458649.7452   243.52   360.0   0.36   2.97e+29
Gl 551   388857263   7.49   2458649.7924   379.40   360.0   0.56   4.61e+29
Gl 551   388857263   7.49   2458650.4008   2100.32   720.0   3.37   2.77e+30
Gl 551   388857263   7.49   2458650.5549   1742.48   480.0   2.06   1.69e+30
Gl 551   388857263   7.49   2458651.2327   3743.24   2400.0   15.09   1.24e+31
Gl 551   388857263   7.49   2458651.3688   362.80   1320.0   1.69   1.39e+30
Gl 551   388857263   7.49   2458651.5174   520.62   720.0   1.22   9.99e+29
Gl 551   388857263   7.49   2458651.6327   1798.29   1200.0   4.48   3.68e+30
Gl 551   388857263   7.49   2458651.7771   271.40   1560.0   1.88   1.54e+30
Gl 551   388857263   7.49   2458652.1924   3498.42   3000.0   22.10   1.82e+31
Gl 551   388857263   7.49   2458652.3410   249.94   360.0   0.37   3.07e+29
Gl 551   388857263   7.49   2458652.8785   2427.14   960.0   4.33   3.56e+30
Gl 590   172278724   10.15   2458632.1622   46.44   360.0   0.82   3.49e+30
Gl 590   172278724   10.15   2458651.9437   47.90   360.0   0.86   3.68e+30
2MASS J15404341-5101357   190138951   11.25   2458640.9533   133.96   1200.0   60.82   2.62e+31
2MASS J15404341-5101357   190138951   11.25   2458644.6713   85.32   1080.0   37.04   1.60e+31
2MASS J15404341-5101357   190138951   11.25   2458649.3004   36.07   1680.0   35.51   1.53e+31
LHS 475   369327947   10.22   2458637.8664   56.48   360.0   1.11   6.82e+30
LHS 475   369327947   10.22   2458658.2305   50.67   600.0   1.37   8.48e+30
2MASS J16475517-6509116   447382925   11.38   2458625.4650   46.24   600.0   4.82   1.39e+31
2MASS J16475517-6509116   447382925   11.38   2458626.6025   65.07   2520.0   16.94   4.89e+31
2MASS J16475517-6509116   447382925   11.38   2458629.9303   100.02   3480.0   41.56   1.20e+32
2MASS J16475517-6509116   447382925   11.38   2458635.9151   127.10   840.0   12.73   3.68e+31
2MASS J16475517-6509116   447382925   11.38   2458640.2332   33.53   360.0   2.74   7.90e+30
2MASS J16475517-6509116   447382925   11.38   2458642.6041   100.54   1680.0   18.95   5.47e+31
2MASS J16475517-6509116   447382925   11.38   2458643.4360   293.33   5280.0   109.31   3.16e+32
2MASS J16475517-6509116   447382925   11.38   2458644.3749   60.90   1920.0   16.49   4.76e+31
2MASS J16475517-6509116   447382925   11.38   2458648.1374   67.74   6960.0   52.98   1.53e+32
2MASS J16475517-6509116   447382925   11.38   2458648.6499   64.36   1800.0   18.18   5.25e+31
2MASS J16475517-6509116   447382925   11.38   2458650.6221   86.22   360.0   4.95   1.43e+31
2MASS J16475517-6509116   447382925   11.38   2458650.6457   38.05   360.0   2.57   7.43e+30
LMC 194.6.41   31381302   12.64   2458331.2642   83.83   1440.0   31.23   1.73e+31
LMC 194.6.41   31381302   12.64   2458335.0920   155.11   1560.0   39.43   2.18e+31
LMC 194.6.41   31381302   12.64   2458336.1350   47.00   1320.0   18.32   1.01e+31
LMC 194.6.41   31381302   12.64   2458345.4503   146.69   1440.0   43.53   2.41e+31
LMC 194.6.41   31381302   12.64   2458355.2710   229.67   1200.0   52.81   2.92e+31
LMC 194.6.41   31381302   12.64   2458359.5724   66.62   840.0   16.08   8.89e+30
LMC 194.6.41   31381302   12.64   2458366.0362   28.56   1080.0   10.99   6.08e+30
LMC 194.6.41   31381302   12.64   2458375.0639   35.62   1800.0   25.41   1.41e+31
LMC 194.6.41   31381302   12.64   2458377.6014   67.00   2160.0   43.62   2.41e+31
LMC 194.6.41   31381302   12.64   2458390.5318   22.35   360.0   5.77   3.19e+30
LMC 194.6.41   31381302   12.64   2458411.1914   40.04   2160.0   29.44   1.63e+31
LMC 194.6.41   31381302   12.64   2458429.7787   217.84   360.0   21.35   1.18e+31
LMC 194.6.41   31381302   12.64   2458433.4246   40.26   600.0   8.58   4.75e+30
LMC 194.6.41   31381302   12.64   2458435.0523   153.59   1560.0   35.07   1.94e+31
LMC 194.6.41   31381302   12.64   2458441.1676   42.71   1440.0   24.37   1.35e+31
LMC 194.6.41   31381302   12.64   2458456.5675   40.47   360.0   5.42   3.00e+30
LMC 194.6.41   31381302   12.64   2458463.5688   111.40   1440.0   28.91   1.60e+31
LMC 194.6.41   31381302   12.64   2458499.9702   44.95   600.0   10.13   5.60e+30
LMC 194.6.41   31381302   12.64   2458500.0424   33.61   600.0   8.49   4.69e+30
LMC 194.6.41   31381302   12.64   2458500.2994   34.65   840.0   9.97   5.51e+30
LMC 194.6.41   31381302   12.64   2458505.5049   34.63   360.0   5.08   2.81e+30
LMC 194.6.41   31381302   12.64   2458511.2411   32.27   600.0   8.11   4.49e+30
LMC 194.6.41   31381302   12.64   2458512.0494   49.31   1560.0   22.67   1.25e+31
LMC 194.6.41   31381302   12.64   2458512.3078   36.46   2280.0   20.05   1.11e+31
LMC 194.6.41   31381302   12.64   2458512.9466   47.02   360.0   6.68   3.69e+30
LMC 194.6.41   31381302   12.64   2458519.8689   42.07   480.0   6.94   3.84e+30
LMC 194.6.41   31381302   12.64   2458520.1078   28.10   600.0   7.49   4.14e+30
LMC 194.6.41   31381302   12.64   2458521.0953   36.86   360.0   5.15   2.85e+30
LMC 194.6.41   31381302   12.64   2458546.0330   39.41   3840.0   55.91   3.09e+31
LMC 194.6.41   31381302   12.64   2458548.5538   100.23   2640.0   55.93   3.09e+31
LMC 194.6.41   31381302   12.64   2458553.5066   36.12   600.0   7.15   3.95e+30
LMC 194.6.41   31381302   12.64   2458555.4622   25.98   360.0   8.16   4.51e+30
LMC 194.6.41   31381302   12.64   2458557.7942   51.43   600.0   11.01   6.09e+30
LMC 194.6.41   31381302   12.64   2458559.1247   37.23   360.0   5.06   2.80e+30
LMC 194.6.41   31381302   12.64   2458561.6373   34.29   2760.0   28.55   1.58e+31
LMC 194.6.41   31381302   12.64   2458575.6957   31.77   1800.0   23.66   1.31e+31
LMC 194.6.41   31381302   12.64   2458578.5291   177.58   1440.0   42.05   2.33e+31
LMC 194.6.41   31381302   12.64   2458588.8597   110.43   1320.0   40.12   2.22e+31
LMC 194.6.41   31381302   12.64   2458605.2251   47.02   480.0   8.85   4.89e+30
LMC 194.6.41   31381302   12.64   2458605.3543   202.46   6360.0   236.59   1.31e+32
LMC 194.6.41   31381302   12.64   2458625.3558   30.73   360.0   4.61   2.55e+30
LMC 194.6.41   31381302   12.64   2458640.1947   32.33   360.0   4.81   2.66e+30
LMC 194.6.41   31381302   12.64   2458650.2558   60.57   720.0   15.48   8.56e+30
LMC 194.6.41   31381302   12.64   2458651.1072   121.86   1200.0   31.99   1.77e+31
LMC 194.6.41   31381302   12.64   2458655.3045   174.87   1440.0   53.75   2.97e+31
LMC 194.6.41   31381302   12.64   2458656.0947   33.50   600.0   7.82   4.32e+30
LMC 194.6.41   31381302   12.64   2458659.6989   37.57   360.0   5.32   2.94e+30
LMC 194.6.41   31381302   12.64   2458667.1781   289.68   1320.0   70.79   3.91e+31
LMC 194.6.41   31381302   12.64   2458672.1919   44.43   600.0   10.70   5.92e+30
LMC 194.6.41   31381302   12.64   2458676.4600   29.53   1080.0   13.59   7.52e+30
WT 887   389051009   13.17   2458332.1483   197.90   3360.0   203.89   1.02e+32
WT 887   389051009   13.17   2458340.2385   122.92   5760.0   318.34   1.60e+32
WT 887   389051009   13.17   2458349.0661   36.15   360.0   93.05   4.67e+31
WT 887   389051009   13.17   2458352.6827   126.50   360.0   23.98   1.20e+31
UPM 409-4435   152475404   11.37   2458438.6441   59.51   960.0   5.82   1.72e+31
UPM 409-4435   152475404   11.37   2458438.9149   118.66   480.0   5.17   1.53e+31
UPM 409-4435   152475404   11.37   2458439.7204   43.14   360.0   2.00   5.89e+30
UPM 409-4435   152475404   11.37   2458439.7927   48.67   600.0   3.71   1.09e+31
UPM 409-4435   152475404   11.37   2458439.9010   54.52   360.0   2.62   7.72e+30
UPM 409-4435   152475404   11.37   2458440.0357   95.56   600.0   5.55   1.64e+31
UPM 409-4435   152475404   11.37   2458441.0551   39.49   360.0   2.20   6.49e+30
UPM 409-4435   152475404   11.37   2458441.1135   59.04   600.0   3.57   1.05e+31
UPM 409-4435   152475404   11.37   2458441.4190   32.88   360.0   2.32   6.85e+30
UPM 409-4435   152475404   11.37   2458441.6663   163.12   1680.0   23.84   7.03e+31
UPM 409-4435   152475404   11.37   2458441.9135   370.46   1680.0   29.22   8.62e+31
UPM 409-4435   152475404   11.37   2458443.2551   392.93   2160.0   41.95   1.24e+32
UPM 409-4435   152475404   11.37   2458443.3635   58.75   600.0   4.58   1.35e+31
UPM 409-4435   152475404   11.37   2458443.8246   124.44   2520.0   27.30   8.05e+31
UPM 409-4435   152475404   11.37   2458444.6176   103.84   720.0   6.99   2.06e+31
UPM 409-4435   152475404   11.37   2458445.3204   247.47   5040.0   74.79   2.21e+32
UPM 409-4435   152475404   11.37   2458445.4454   109.06   840.0   8.61   2.54e+31
UPM 409-4435   152475404   11.37   2458446.2787   343.09   4200.0   92.45   2.73e+32
UPM 409-4435   152475404   11.37   2458446.8106   48.18   360.0   2.08   6.12e+30
UPM 409-4435   152475404   11.37   2458446.8342   344.04   3480.0   66.46   1.96e+32
UPM 409-4435   152475404   11.37   2458447.9717   32.92   360.0   2.07   6.09e+30
UPM 409-4435   152475404   11.37   2458448.7856   93.25   1200.0   10.57   3.12e+31
UPM 409-4435   152475404   11.37   2458449.0203   158.98   480.0   6.78   2.00e+31
UPM 409-4435   152475404   11.37   2458449.5550   77.95   840.0   5.97   1.76e+31
UPM 409-4435   152475404   11.37   2458451.6105   65.25   600.0   4.71   1.39e+31
UPM 409-4435   152475404   11.37   2458451.7703   36.70   360.0   1.91   5.64e+30
UPM 409-4435   152475404   11.37   2458451.9633   34.54   360.0   1.98   5.84e+30
UPM 409-4435   152475404   11.37   2458452.4036   34.53   360.0   1.84   5.43e+30
UPM 409-4435   152475404   11.37   2458453.5341   190.05   480.0   8.51   2.51e+31
UPM 409-4435   152475404   11.37   2458453.5772   41.25   1320.0   8.21   2.42e+31
UPM 409-4435   152475404   11.37   2458454.1147   31.36   360.0   2.29   6.75e+30
UPM 409-4435   152475404   11.37   2458454.4813   48.67   360.0   3.07   9.06e+30
UPM 409-4435   152475404   11.37   2458454.6716   133.17   1200.0   14.79   4.36e+31
UPM 409-4435   152475404   11.37   2458454.8049   532.15   1200.0   39.28   1.16e+32
UPM 409-4435   152475404   11.37   2458454.8438   40.89   360.0   2.57   7.57e+30
UPM 409-4435   152475404   11.37   2458455.1882   267.88   2880.0   58.41   1.72e+32
UPM 409-4435   152475404   11.37   2458456.0077   136.59   1560.0   19.58   5.78e+31
UPM 409-4435   152475404   11.37   2458456.1979   224.65   1080.0   17.54   5.17e+31
UPM 409-4435   152475404   11.37   2458456.4438   136.21   360.0   5.02   1.48e+31
UPM 409-4435   152475404   11.37   2458456.9077   124.80   840.0   10.18   3.00e+31
UPM 409-4435   152475404   11.37   2458457.3049   467.13   1200.0   35.70   1.05e+32
UPM 409-4435   152475404   11.37   2458457.5215   140.51   1320.0   17.43   5.14e+31
UPM 409-4435   152475404   11.37   2458457.5674   38.40   360.0   2.93   8.66e+30
UPM 409-4435   152475404   11.37   2458457.7535   93.73   2400.0   16.86   4.97e+31
UPM 409-4435   152475404   11.37   2458457.8035   31.16   360.0   1.74   5.13e+30
UPM 409-4435   152475404   11.37   2458457.8910   63.47   360.0   2.61   7.71e+30
UPM 409-4435   152475404   11.37   2458458.9979   54.29   360.0   2.24   6.61e+30
UPM 409-4435   152475404   11.37   2458459.6187   79.51   360.0   3.05   9.00e+30
UPM 409-4435   152475404   11.37   2458460.8034   75.88   1560.0   13.06   3.85e+31
UPM 409-4435   152475404   11.37   2458460.8381   41.06   360.0   2.38   7.00e+30
UPM 409-4435   152475404   11.37   2458460.9853   153.69   1080.0   13.16   3.88e+31
UPM 409-4435   152475404   11.37   2458461.4603   81.19   360.0   3.60   1.06e+31
UPM 409-4435   152475404   11.37   2458461.7089   598.76   1680.0   48.56   1.43e+32
UPM 409-4435   152475404   11.37   2458462.1339   166.79   840.0   11.36   3.35e+31
UPM 409-4435   152475404   11.37   2458463.2547   199.97   600.0   10.11   2.98e+31
UPM 409-4435   152475404   11.37   2458463.6741   232.80   600.0   10.93   3.22e+31
UPM 409-4435   152475404   11.37   2458411.4663   53.74   1200.0   6.37   1.88e+31
UPM 409-4435   152475404   11.37   2458411.6288   50.75   360.0   2.32   6.86e+30
UPM 409-4435   152475404   11.37   2458411.6538   323.51   480.0   12.73   3.75e+31
UPM 409-4435   152475404   11.37   2458412.5899   71.78   360.0   3.47   1.02e+31
UPM 409-4435   152475404   11.37   2458413.7413   198.90   1320.0   19.84   5.85e+31
UPM 409-4435   152475404   11.37   2458413.9843   33.32   360.0   1.86   5.50e+30
UPM 409-4435   152475404   11.37   2458414.0052   37.88   360.0   2.62   7.73e+30
UPM 409-4435   152475404   11.37   2458414.5496   268.95   1800.0   34.20   1.01e+32
UPM 409-4435   152475404   11.37   2458414.6191   298.69   1080.0   22.00   6.49e+31
UPM 409-4435   152475404   11.37   2458415.0566   85.07   360.0   4.29   1.26e+31
UPM 409-4435   152475404   11.37   2458415.6038   238.79   840.0   15.26   4.50e+31
UPM 409-4435   152475404   11.37   2458416.5330   2341.44   1800.0   117.15   3.46e+32
UPM 409-4435   152475404   11.37   2458416.5705   53.64   360.0   2.22   6.55e+30
UPM 409-4435   152475404   11.37   2458416.7427   88.92   2400.0   21.22   6.26e+31
UPM 409-4435   152475404   11.37   2458417.8038   39.26   360.0   1.98   5.83e+30
UPM 409-4435   152475404   11.37   2458421.8136   100.18   960.0   9.25   2.73e+31
UPM 409-4435   152475404   11.37   2458421.8566   50.84   600.0   3.54   1.04e+31
UPM 409-4435   152475404   11.37   2458421.9497   50.70   360.0   2.45   7.22e+30
UPM 409-4435   152475404   11.37   2458424.5691   89.05   600.0   6.45   1.90e+31
UPM 409-4435   152475404   11.37   2458424.6399   313.12   840.0   19.08   5.63e+31
UPM 409-4435   152475404   11.37   2458425.3538   1207.82   2040.0   97.45   2.87e+32
UPM 409-4435   152475404   11.37   2458425.3969   34.37   2160.0   9.68   2.85e+31
UPM 409-4435   152475404   11.37   2458426.1705   85.76   600.0   5.43   1.60e+31
UPM 409-4435   152475404   11.37   2458426.9636   100.59   600.0   6.54   1.93e+31
UPM 409-4435   152475404   11.37   2458427.0552   36.79   360.0   1.90   5.62e+30
UPM 409-4435   152475404   11.37   2458427.1580   159.17   600.0   8.16   2.41e+31
UPM 409-4435   152475404   11.37   2458427.2650   153.45   720.0   8.16   2.41e+31
UPM 409-4435   152475404   11.37   2458427.4663   46.25   600.0   3.59   1.06e+31
UPM 409-4435   152475404   11.37   2458427.9816   79.56   1440.0   12.45   3.67e+31
UPM 409-4435   152475404   11.37   2458428.6344   56.60   360.0   2.58   7.60e+30
UPM 409-4435   152475404   11.37   2458428.9330   129.59   3840.0   36.77   1.08e+32
UPM 409-4435   152475404   11.37   2458429.1163   354.86   960.0   17.08   5.04e+31
UPM 409-4435   152475404   11.37   2458430.5080   191.05   1920.0   25.19   7.43e+31
UPM 409-4435   152475404   11.37   2458431.1122   59.56   360.0   2.53   7.45e+30
UPM 409-4435   152475404   11.37   2458431.1802   31.65   360.0   1.75   5.17e+30
UPM 409-4435   152475404   11.37   2458431.9399   81.11   1800.0   13.52   3.99e+31
UPM 409-4435   152475404   11.37   2458432.3011   32.06   360.0   1.92   5.65e+30
UPM 409-4435   152475404   11.37   2458432.6899   115.60   600.0   7.24   2.14e+31
UPM 409-4435   152475404   11.37   2458432.8205   157.02   1200.0   13.42   3.96e+31
UPM 409-4435   152475404   11.37   2458433.1163   359.13   1080.0   28.39   8.37e+31
UPM 409-4435   152475404   11.37   2458434.0816   57.62   600.0   5.57   1.64e+31
UPM 409-4435   152475404   11.37   2458434.2510   326.53   2280.0   34.57   1.02e+32
UPM 409-4435   152475404   11.37   2458434.3135   64.14   1440.0   11.88   3.50e+31
UPM 409-4435   152475404   11.37   2458435.0177   370.40   1200.0   20.28   5.98e+31
UPM 409-4435   152475404   11.37   2458435.0996   36.33   360.0   1.88   5.56e+30
UPM 409-4435   152475404   11.37   2458436.3996   548.61   3600.0   73.84   2.18e+32
2MA 505-4756   200322593   11.60   2458411.6737   31.59   360.0   2.05   4.34e+30
2MA 505-4756   200322593   11.60   2458412.0182   38.45   840.0   6.07   1.29e+31
2MA 505-4756   200322593   11.60   2458415.1960   28.58   360.0   1.84   3.91e+30
2MA 505-4756   200322593   11.60   2458426.9878   34.07   360.0   2.04   4.33e+30
2MA 505-4756   200322593   11.60   2458429.4379   40.36   600.0   4.27   9.05e+30
2MA 505-4756   200322593   11.60   2458429.4670   167.98   600.0   10.81   2.29e+31
2MA 505-4756   200322593   11.60   2458444.2768   153.95   4440.0   68.29   1.45e+32
2MA 505-4756   200322593   11.60   2458444.3477   29.48   360.0   1.75   3.71e+30
2MA 505-4756   200322593   11.60   2458444.7657   82.84   4920.0   39.84   8.44e+31
2MA 505-4756   200322593   11.60   2458447.7338   416.96   1680.0   36.40   7.72e+31
2MA 505-4756   200322593   11.60   2458460.1754   175.74   4800.0   77.57   1.64e+32
2MA 505-4756   200322593   11.60   2458473.3544   58.65   360.0   3.62   7.67e+30
2MA 505-4756   200322593   11.60   2458476.5071   52.27   1320.0   9.68   2.05e+31
2MA 505-4756   200322593   11.60   2458478.5724   29.32   360.0   2.88   6.10e+30
2MA 505-4756   200322593   11.60   2458480.3529   107.15   1080.0   16.82   3.56e+31
2MA 505-4756   200322593   11.60   2458482.6848   88.46   960.0   9.68   2.05e+31
2MA 505-4756   200322593   11.60   2458484.4153   34.02   360.0   2.08   4.40e+30
2MA 505-4756   200322593   11.60   2458490.0416   34.95   360.0   2.14   4.53e+30
SCR J0717-0501   471012349   10.60   2458491.8355   132.95   960.0   9.70   3.33e+31
SCR J0717-0501   471012349   10.60   2458491.8910   64.85   600.0   5.09   1.75e+31
SCR J0717-0501   471012349   10.60   2458492.9008   380.78   2400.0   39.03   1.34e+32
SCR J0717-0501   471012349   10.60   2458493.1188   50.07   600.0   4.08   1.40e+31
SCR J0717-0501   471012349   10.60   2458494.5883   66.81   360.0   3.94   1.35e+31
SCR J0717-0501   471012349   10.60   2458497.2702   72.17   360.0   3.46   1.19e+31
SCR J0717-0501   471012349   10.60   2458497.8049   44.96   360.0   3.16   1.09e+31
SCR J0717-0501   471012349   10.60   2458497.8327   75.12   360.0   3.11   1.07e+31
SCR J0717-0501   471012349   10.60   2458500.0313   58.41   360.0   3.00   1.03e+31
SCR J0717-0501   471012349   10.60   2458500.0633   42.70   360.0   2.16   7.42e+30
SCR J0717-0501   471012349   10.60   2458500.2855   214.88   720.0   12.47   4.28e+31
SCR J0717-0501   471012349   10.60   2458500.8410   49.40   840.0   6.11   2.10e+31
SCR J0717-0501   471012349   10.60   2458500.9438   768.39   4080.0   136.29   4.68e+32
SCR J0717-0501   471012349   10.60   2458504.9854   273.58   1680.0   32.65   1.12e+32
SCR J0717-0501   471012349   10.60   2458507.9257   40.67   360.0   2.16   7.41e+30
SCR J0717-0501   471012349   10.60   2458508.5382   45.66   360.0   2.51   8.62e+30
SCR J0717-0501   471012349   10.60   2458509.0243   100.01   360.0   3.79   1.30e+31
SCR J0717-0501   471012349   10.60   2458509.2506   67.68   840.0   6.93   2.38e+31
SCR J0717-0501   471012349   10.60   2458509.2937   81.77   840.0   8.11   2.79e+31
SCR J0717-0501   471012349   10.60   2458510.8603   256.07   840.0   15.83   5.44e+31
SCR J0717-0501   471012349   10.60   2458510.9701   214.17   2640.0   75.40   2.59e+32
SCR J0717-0501   471012349   10.60   2458512.4214   103.51   1800.0   16.32   5.61e+31
SCR J0717-0501   471012349   10.60   2458512.7242   38.91   360.0   2.40   8.26e+30
SCR J0717-0501   471012349   10.60   2458513.4811   76.34   600.0   8.09   2.78e+31
SCR J0717-0501   471012349   10.60   2458513.5436   172.93   2520.0   32.37   1.11e+32
SCR J0717-0501   471012349   10.60   2458515.4838   150.09   360.0   5.48   1.88e+31
SCR J0717-0501   471012349   10.60   2458515.8477   428.90   4080.0   92.46   3.18e+32
SCR J0914-4134   3127674   11.52   2458546.6310   3794.57   5160.0   978.74   1.72e+33
SCR J0914-4134   3127674   11.52   2458547.3782   71.08   600.0   10.48   1.84e+31
SCR J0914-4134   3127674   11.52   2458548.2338   38.53   360.0   3.26   5.74e+30
SCR J0914-4134   3127674   11.52   2458551.1657   30.48   360.0   4.29   7.53e+30
SCR J0914-4134   3127674   11.52   2458552.1685   78.00   360.0   5.35   9.41e+30
SCR J0914-4134   3127674   11.52   2458553.0018   65.18   1080.0   13.87   2.44e+31
SCR J0914-4134   3127674   11.52   2458553.5463   46.16   600.0   7.25   1.27e+31
SCR J0914-4134   3127674   11.52   2458558.5073   112.90   480.0   10.26   1.80e+31
SCR J0914-4134   3127674   11.52   2458559.2392   62.04   360.0   5.31   9.34e+30
SCR J0914-4134   3127674   11.52   2458561.3281   87.14   1080.0   12.40   2.18e+31
SCR J0914-4134   3127674   11.52   2458561.7850   749.71   1680.0   83.56   1.47e+32
SCR J0914-4134   3127674   11.52   2458562.6878   344.04   1080.0   40.25   7.07e+31
SCR J0914-4134   3127674   11.52   2458564.7100   107.58   1200.0   18.94   3.33e+31
SCR J0914-4134   3127674   11.52   2458566.7044   369.83   1080.0   41.19   7.24e+31
SCR J0914-4134   3127674   11.52   2458567.4627   289.37   960.0   35.76   6.28e+31
SCR J0914-4134   3127674   11.52   2458520.3001   145.64   840.0   20.46   3.59e+31
SCR J0914-4134   3127674   11.52   2458521.1640   101.19   360.0   6.73   1.18e+31
SCR J0914-4134   3127674   11.52   2458521.1807   57.04   1800.0   23.80   4.18e+31
SCR J0914-4134   3127674   11.52   2458523.0433   49.70   360.0   3.83   6.73e+30
SCR J0914-4134   3127674   11.52   2458524.1725   171.90   1200.0   29.03   5.10e+31
SCR J0914-4134   3127674   11.52   2458524.5363   115.69   3240.0   49.84   8.76e+31
SCR J0914-4134   3127674   11.52   2458525.4308   30.19   360.0   3.51   6.17e+30
SCR J0914-4134   3127674   11.52   2458535.3685   58.69   360.0   4.87   8.55e+30
SCR J0914-4134   3127674   11.52   2458536.2032   117.84   360.0   8.61   1.51e+31
SCR J0914-4134   3127674   11.52   2458536.5115   144.74   960.0   24.58   4.32e+31
SCR J0914-4134   3127674   11.52   2458539.6879   77.90   840.0   11.60   2.04e+31
SCR J0914-4134   3127674   11.52   2458541.8102   525.37   3240.0   178.73   3.14e+32
LEP 1038-4933   303301402   12.20   2458571.3825   27.88   360.0   3.36   4.49e+30
LEP 1038-4933   303301402   12.20   2458572.1492   42.02   2040.0   28.62   3.83e+31
LEP 1038-4933   303301402   12.20   2458590.9393   75.05   2160.0   41.30   5.52e+31
LEP 1038-4933   303301402   12.20   2458591.1893   24.52   360.0   3.23   4.32e+30
LEP 1038-4933   303301402   12.20   2458592.5004   39.28   600.0   7.59   1.01e+31
LEP 1038-4933   303301402   12.20   2458594.1129   33.84   600.0   7.96   1.06e+31
LEP 1038-4933   303301402   12.20   2458594.5434   53.91   600.0   7.71   1.03e+31
LEP 1038-4933   303301402   12.20   2458553.5532   48.48   360.0   5.56   7.43e+30
LEP 1038-4933   303301402   12.20   2458554.5338   53.07   360.0   5.51   7.36e+30
LEP 1038-4933   303301402   12.20   2458555.3754   110.54   720.0   18.03   2.41e+31
LEP 1038-4933   303301402   12.20   2458562.1408   48.15   360.0   5.19   6.93e+30
LEP 1038-4933   303301402   12.20   2458562.6950   1961.82   3600.0   518.39   6.93e+32
LEP 1038-4933   303301402   12.20   2458567.1672   69.15   600.0   12.27   1.64e+31
SCR J1214-2345   429354344   10.98   2458571.1413   43.62   600.0   2.61   5.94e+30
SCR J1214-2345   429354344   10.98   2458571.3413   71.12   360.0   2.35   5.34e+30
SCR J1214-2345   429354344   10.98   2458571.3941   53.04   360.0   2.28   5.17e+30
SCR J1214-2345   429354344   10.98   2458572.3330   89.58   360.0   4.71   1.07e+31
SCR J1214-2345   429354344   10.98   2458572.4121   223.51   600.0   7.46   1.70e+31
SCR J1214-2345   429354344   10.98   2458572.7316   63.42   2040.0   12.93   2.94e+31
SCR J1214-2345   429354344   10.98   2458573.0858   263.46   1560.0   18.90   4.29e+31
SCR J1214-2345   429354344   10.98   2458573.1149   58.72   360.0   2.13   4.85e+30
SCR J1214-2345   429354344   10.98   2458573.2858   82.78   2160.0   12.84   2.92e+31
SCR J1214-2345   429354344   10.98   2458573.5385   59.44   360.0   2.45   5.56e+30
SCR J1214-2345   429354344   10.98   2458574.0788   98.05   1320.0   10.71   2.43e+31
SCR J1214-2345   429354344   10.98   2458574.1691   61.24   360.0   2.00   4.55e+30
SCR J1214-2345   429354344   10.98   2458574.5149   54.66   360.0   1.99   4.52e+30
SCR J1214-2345   429354344   10.98   2458574.9566   239.90   720.0   9.83   2.23e+31
SCR J1214-2345   429354344   10.98   2458576.2677   57.64   360.0   2.03   4.61e+30
SCR J1214-2345   429354344   10.98   2458576.7997   69.65   600.0   4.62   1.05e+31
SCR J1214-2345   429354344   10.98   2458576.8205   516.75   720.0   16.25   3.69e+31
SCR J1214-2345   429354344   10.98   2458577.0344   361.75   5760.0   110.22   2.50e+32
SCR J1214-2345   429354344   10.98   2458577.1955   126.42   1200.0   10.30   2.34e+31
SCR J1214-2345   429354344   10.98   2458577.3344   91.94   360.0   3.25   7.38e+30
SCR J1214-2345   429354344   10.98   2458577.4469   205.45   960.0   11.49   2.61e+31
SCR J1214-2345   429354344   10.98   2458577.8816   52.31   360.0   2.04   4.63e+30
SCR J1214-2345   429354344   10.98   2458578.0469   152.38   600.0   6.35   1.44e+31
SCR J1214-2345   429354344   10.98   2458578.9941   74.86   360.0   3.64   8.26e+30
SCR J1214-2345   429354344   10.98   2458579.1997   63.11   360.0   2.41   5.47e+30
SCR J1214-2345   429354344   10.98   2458579.5247   58.42   840.0   4.87   1.11e+31
SCR J1214-2345   429354344   10.98   2458579.7927   191.18   2160.0   27.74   6.30e+31
SCR J1214-2345   429354344   10.98   2458580.0524   181.63   1680.0   20.49   4.66e+31
SCR J1214-2345   429354344   10.98   2458580.6580   851.33   1680.0   51.14   1.16e+32
SCR J1214-2345   429354344   10.98   2458580.7108   75.63   360.0   3.62   8.22e+30
SCR J1214-2345   429354344   10.98   2458580.7858   96.20   1320.0   8.67   1.97e+31
SCR J1214-2345   429354344   10.98   2458581.0872   72.22   360.0   2.40   5.46e+30
SCR J1214-2345   429354344   10.98   2458581.1885   263.43   2280.0   29.39   6.68e+31
SCR J1214-2345   429354344   10.98   2458581.4066   68.44   600.0   3.37   7.67e+30
SCR J1214-2345   429354344   10.98   2458581.5649   301.51   1080.0   20.11   4.57e+31
SCR J1214-2345   429354344   10.98   2458581.7788   84.83   1800.0   2746.09   6.24e+33
SCR J1214-2345   429354344   10.98   2458585.4329   48.75   360.0   1.83   4.17e+30
SCR J1214-2345   429354344   10.98   2458585.5093   62.21   600.0   3.32   7.54e+30
SCR J1214-2345   429354344   10.98   2458585.6440   3423.49   3000.0   201.51   4.58e+32
SCR J1214-2345   429354344   10.98   2458585.7357   147.19   2520.0   21.54   4.89e+31
SCR J1214-2345   429354344   10.98   2458586.0218   84.08   360.0   3.03   6.87e+30
SCR J1214-2345   429354344   10.98   2458586.0552   110.45   360.0   4.07   9.25e+30
SCR J1214-2345   429354344   10.98   2458586.0940   68.28   360.0   2.35   5.34e+30
SCR J1214-2345   429354344   10.98   2458586.1621   106.90   4920.0   40.03   9.09e+31
SCR J1214-2345   429354344   10.98   2458586.2204   56.51   600.0   3.68   8.36e+30
SCR J1214-2345   429354344   10.98   2458586.2552   192.66   1200.0   14.96   3.40e+31
SCR J1214-2345   429354344   10.98   2458586.7746   67.70   360.0   2.20   5.00e+30
SCR J1214-2345   429354344   10.98   2458587.5274   524.54   960.0   22.92   5.21e+31
SCR J1214-2345   429354344   10.98   2458587.6399   404.31   1800.0   43.81   9.95e+31
SCR J1214-2345   429354344   10.98   2458587.7329   89.69   600.0   4.69   1.07e+31
SCR J1214-2345   429354344   10.98   2458588.1940   350.53   840.0   16.42   3.73e+31
SCR J1214-2345   429354344   10.98   2458588.3996   107.29   1920.0   13.13   2.98e+31
SCR J1214-2345   429354344   10.98   2458588.4551   50.09   360.0   1.90   4.31e+30
SCR J1214-2345   429354344   10.98   2458589.0662   79.53   360.0   2.67   6.06e+30
SCR J1214-2345   429354344   10.98   2458590.1745   74.07   360.0   3.25   7.38e+30
SCR J1214-2345   429354344   10.98   2458590.4231   783.66   2520.0   74.25   1.69e+32
SCR J1214-2345   429354344   10.98   2458590.5620   219.90   1800.0   18.29   4.16e+31
SCR J1214-2345   429354344   10.98   2458590.6565   2823.31   4200.0   260.29   5.91e+32
SCR J1214-2345   429354344   10.98   2458590.7245   55.08   600.0   3.45   7.83e+30
SCR J1214-2345   429354344   10.98   2458590.9412   441.35   960.0   23.03   5.23e+31
SCR J1214-2345   429354344   10.98   2458591.1745   1584.96   3120.0   134.83   3.06e+32
SCR J1214-2345   429354344   10.98   2458591.6717   145.74   1320.0   9.97   2.27e+31
SCR J1214-2345   429354344   10.98   2458592.1662   546.72   1080.0   42.93   9.76e+31
SCR J1214-2345   429354344   10.98   2458592.2745   63.47   600.0   3.87   8.78e+30
SCR J1214-2345   429354344   10.98   2458592.4356   204.59   1320.0   15.19   3.45e+31
SCR J1214-2345   429354344   10.98   2458592.7981   105.73   840.0   7.81   1.78e+31
SCR J1214-2345   429354344   10.98   2458592.9259   329.82   840.0   17.84   4.05e+31
SCR J1214-2345   429354344   10.98   2458593.5397   189.66   600.0   7.21   1.64e+31
SCR J1214-2345   429354344   10.98   2458593.6800   112.77   1080.0   7.91   1.80e+31
SCR J1214-2345   429354344   10.98   2458593.7175   74.14   3000.0   18.14   4.12e+31
SCR J1214-2345   429354344   10.98   2458593.8467   81.14   1800.0   11.83   2.69e+31
SCR J1214-2345   429354344   10.98   2458593.9022   72.36   600.0   3.35   7.61e+30
SCR J1214-2345   429354344   10.98   2458594.4008   158.69   6840.0   66.46   1.51e+32
SCR J1214-2345   429354344   10.98   2458594.5856   1214.92   2520.0   59.87   1.36e+32
SCR J1214-2345   429354344   10.98   2458594.6411   51.25   360.0   2.17   4.93e+30
SCR J1214-2345   429354344   10.98   2458594.7758   335.12   1800.0   27.60   6.27e+31
SCR J1214-2345   429354344   10.98   2458594.9328   104.71   1320.0   7.52   1.71e+31
SCR J1214-2345   429354344   10.98   2458595.2980   139.22   960.0   8.38   1.90e+31
LEP 2050-3424   89257479   10.75   2458329.6402   883.42   1200.0   31.55   7.05e+31
LEP 2050-3424   89257479   10.75   2458330.1833   46.08   360.0   1.49   3.32e+30
LEP 2050-3424   89257479   10.75   2458330.5833   72.66   360.0   1.92   4.28e+30
LEP 2050-3424   89257479   10.75   2458331.2208   73.57   1920.0   8.60   1.92e+31
LEP 2050-3424   89257479   10.75   2458331.8458   72.84   360.0   2.63   5.87e+30
LEP 2050-3424   89257479   10.75   2458332.7069   44.00   360.0   1.28   2.86e+30
LEP 2050-3424   89257479   10.75   2458332.7763   81.50   360.0   1.85   4.14e+30
LEP 2050-3424   89257479   10.75   2458332.7944   89.67   3240.0   18.87   4.21e+31
LEP 2050-3424   89257479   10.75   2458333.3333   142.22   1200.0   9.11   2.04e+31
LEP 2050-3424   89257479   10.75   2458335.2999   54.88   600.0   2.99   6.68e+30
LEP 2050-3424   89257479   10.75   2458337.3040   74.86   360.0   2.27   5.06e+30
LEP 2050-3424   89257479   10.75   2458344.0511   76.79   600.0   3.50   7.82e+30
LEP 2050-3424   89257479   10.75   2458344.2470   58.59   600.0   2.24   5.00e+30
LEP 2050-3424   89257479   10.75   2458344.3386   75.56   840.0   3.88   8.66e+30
LEP 2050-3424   89257479   10.75   2458345.3039   38.12   600.0   1.99   4.44e+30
LEP 2050-3424   89257479   10.75   2458345.3678   112.18   360.0   2.35   5.25e+30
LEP 2050-3424   89257479   10.75   2458349.4343   168.53   960.0   7.93   1.77e+31
LEP 2050-3424   89257479   10.75   2458351.9884   178.90   720.0   6.05   1.35e+31
LEP 2050-3424   89257479   10.75   2458352.1800   146.97   360.0   2.92   6.52e+30
LEP 2050-3424   89257479   10.75   2458352.4120   120.36   2040.0   12.19   2.72e+31
LEP 2050-3424   89257479   10.75   2458352.7703   270.89   1080.0   11.93   2.66e+31
LHS 1668   7723060   11.28   2458411.7692   86.83   360.0   3.08   9.36e+30
LHS 1668   7723060   11.28   2458413.1803   124.81   600.0   6.43   1.95e+31
LHS 1668   7723060   11.28   2458414.4248   35.77   360.0   1.76   5.34e+30
LHS 1668   7723060   11.28   2458417.9123   74.62   360.0   2.70   8.21e+30
LHS 1668   7723060   11.28   2458427.2319   66.07   1560.0   11.13   3.38e+31
LHS 1668   7723060   11.28   2458428.0180   80.43   720.0   5.33   1.62e+31
LHS 1668   7723060   11.28   2458431.2611   85.89   360.0   3.46   1.05e+31
LHS 1668   7723060   11.28   2458432.5444   54.79   360.0   2.34   7.12e+30
LHS 1668   7723060   11.28   2458432.8666   51.13   360.0   2.79   8.49e+30
LHS 1668   7723060   11.28   2458433.1055   67.09   2280.0   14.81   4.50e+31
LHS 1668   7723060   11.28   2458433.5541   95.94   720.0   6.74   2.05e+31
LHS 1668   7723060   11.28   2458435.6791   83.39   600.0   4.52   1.37e+31
LHS 1668   7723060   11.28   2458436.3569   53.52   360.0   2.30   6.98e+30
LHS 1668   7723060   11.28   2458438.7124   46.34   600.0   2.89   8.77e+30
LHS 1668   7723060   11.28   2458439.8055   74.62   600.0   4.09   1.24e+31
LHS 1668   7723060   11.28   2458440.4291   102.14   480.0   4.00   1.22e+31
LHS 1668   7723060   11.28   2458441.2166   116.21   600.0   6.22   1.89e+31
LHS 1668   7723060   11.28   2458442.4791   39.67   360.0   1.95   5.94e+30
LHS 1668   7723060   11.28   2458444.3333   75.05   1560.0   10.74   3.26e+31
LHS 1668   7723060   11.28   2458446.9693   78.72   600.0   4.80   1.46e+31
LHS 1668   7723060   11.28   2458447.3429   52.64   600.0   3.49   1.06e+31
LHS 1668   7723060   11.28   2458448.9207   38.84   600.0   3.19   9.70e+30
LHS 1668   7723060   11.28   2458452.2665   58.05   600.0   4.32   1.31e+31
LHS 1668   7723060   11.28   2458454.7137   35.87   360.0   2.17   6.60e+30
LHS 1668   7723060   11.28   2458456.2651   46.90   360.0   1.94   5.90e+30
LHS 1668   7723060   11.28   2458456.9067   62.69   600.0   3.93   1.19e+31
LHS 1668   7723060   11.28   2458456.9442   147.57   1200.0   12.44   3.78e+31
LHS 1668   7723060   11.28   2458457.4720   201.51   600.0   9.30   2.83e+31
LHS 1668   7723060   11.28   2458460.5552   56.30   360.0   2.51   7.62e+30
LHS 1668   7723060   11.28   2458462.1566   40.77   360.0   1.83   5.55e+30
LHS 1668   7723060   11.28   2458462.8427   133.54   1920.0   24.27   7.38e+31
LHS 1668   7723060   11.28   2458463.6593   65.31   360.0   2.61   7.93e+30
LHS 1668   7723060   11.28   2458463.7885   45.05   360.0   1.83   5.56e+30
G 75-35   35760711   10.97   2458411.5747   39.84   360.0   1.41   4.24e+30
G 75-35   35760711   10.97   2458411.6455   57.02   1320.0   5.84   1.76e+31
G 75-35   35760711   10.97   2458413.3039   79.84   840.0   5.23   1.57e+31
G 75-35   35760711   10.97   2458413.5720   138.91   720.0   6.14   1.85e+31
G 75-35   35760711   10.97   2458414.5122   42.15   360.0   1.83   5.50e+30
G 75-35   35760711   10.97   2458415.8331   44.86   360.0   1.60   4.80e+30
G 75-35   35760711   10.97   2458417.8414   46.69   360.0   1.48   4.47e+30
G 75-35   35760711   10.97   2458425.9609   42.28   360.0   1.46   4.39e+30
G 75-35   35760711   10.97   2458427.0331   94.19   2520.0   13.86   4.17e+31
G 75-35   35760711   10.97   2458427.1997   46.91   360.0   1.77   5.34e+30
G 75-35   35760711   10.97   2458429.2608   64.24   1800.0   8.58   2.58e+31
G 75-35   35760711   10.97   2458431.9830   352.71   840.0   14.07   4.23e+31
G 75-35   35760711   10.97   2458432.1747   72.67   840.0   5.43   1.63e+31
G 75-35   35760711   10.97   2458433.3121   78.25   600.0   3.16   9.51e+30
G 75-35   35760711   10.97   2458435.6162   66.28   1320.0   7.01   2.11e+31
APCOL   160329609   9.77   2458468.5918   157.94   1560.0   6.64   2.92e+31
APCOL   160329609   9.77   2458469.7140   220.02   600.0   3.04   1.34e+31
APCOL   160329609   9.77   2458469.9112   160.94   600.0   2.31   1.02e+31
APCOL   160329609   9.77   2458469.9487   109.45   360.0   1.23   5.40e+30
APCOL   160329609   9.77   2458470.4960   314.75   3480.0   18.72   8.24e+31
APCOL   160329609   9.77   2458470.5751   337.96   1680.0   11.17   4.92e+31
APCOL   160329609   9.77   2458470.6043   412.78   2520.0   13.30   5.85e+31
APCOL   160329609   9.77   2458471.4362   170.89   480.0   1.99   8.75e+30
APCOL   160329609   9.77   2458471.5154   151.81   1560.0   6.55   2.88e+31
APCOL   160329609   9.77   2458472.3904   94.82   840.0   2.65   1.17e+31
APCOL   160329609   9.77   2458473.5168   215.29   840.0   3.80   1.67e+31
APCOL   160329609   9.77   2458473.9751   635.15   1440.0   13.32   5.86e+31
APCOL   160329609   9.77   2458474.2487   74.72   360.0   1.34   5.91e+30
APCOL   160329609   9.77   2458474.7001   181.33   360.0   2.91   1.28e+31
APCOL   160329609   9.77   2458474.9307   127.63   1320.0   4.74   2.09e+31
APCOL   160329609   9.77   2458475.4487   347.06   1320.0   7.74   3.41e+31
APCOL   160329609   9.77   2458476.3085   131.60   600.0   2.35   1.03e+31
APCOL   160329609   9.77   2458476.5835   291.64   1200.0   7.25   3.19e+31
APCOL   160329609   9.77   2458476.8501   70.56   360.0   0.96   4.24e+30
APCOL   160329609   9.77   2458478.3057   120.91   1080.0   3.57   1.57e+31
APCOL   160329609   9.77   2458478.4237   341.74   960.0   5.99   2.64e+31
APCOL   160329609   9.77   2458478.5432   83.38   360.0   0.94   4.13e+30
APCOL   160329609   9.77   2458478.6626   68.75   360.0   0.84   3.69e+30
APCOL   160329609   9.77   2458479.3751   78.57   360.0   0.96   4.21e+30
APCOL   160329609   9.77   2458479.4765   107.70   360.0   1.10   4.83e+30
APCOL   160329609   9.77   2458479.9654   164.13   1800.0   6.75   2.97e+31
APCOL   160329609   9.77   2458480.6460   118.63   2760.0   9.99   4.40e+31
APCOL   160329609   9.77   2458481.4890   654.46   720.0   7.79   3.43e+31
APCOL   160329609   9.77   2458482.8501   110.43   2400.0   6.70   2.95e+31
APCOL   160329609   9.77   2458482.9112   119.90   360.0   1.63   7.15e+30
APCOL   160329609   9.77   2458483.5640   526.21   600.0   5.17   2.27e+31
APCOL   160329609   9.77   2458483.9265   382.12   1920.0   13.51   5.95e+31
APCOL   160329609   9.77   2458484.1473   353.22   960.0   6.46   2.84e+31
APCOL   160329609   9.77   2458485.5695   459.05   360.0   4.36   1.92e+31
APCOL   160329609   9.77   2458485.6279   405.20   720.0   5.34   2.35e+31
APCOL   160329609   9.77   2458486.3806   137.24   2760.0   9.73   4.28e+31
APCOL   160329609   9.77   2458486.4709   362.64   1200.0   8.67   3.81e+31
APCOL   160329609   9.77   2458486.6987   1301.45   2880.0   47.18   2.08e+32
APCOL   160329609   9.77   2458488.0195   74.55   360.0   0.90   3.94e+30
APCOL   160329609   9.77   2458488.1028   395.76   960.0   7.94   3.49e+31
APCOL   160329609   9.77   2458489.9737   660.72   2520.0   23.44   1.03e+32
SCR J0754-3809   131799991   12.12   2458517.5238   29.71   600.0   6.85   7.30e+30
SCR J0754-3809   131799991   12.12   2458518.2765   82.94   360.0   8.14   8.67e+30
SCR J0754-3809   131799991   12.12   2458518.4640   46.07   360.0   6.77   7.21e+30
SCR J0754-3809   131799991   12.12   2458519.4932   150.80   1800.0   40.00   4.26e+31
SCR J0754-3809   131799991   12.12   2458520.1585   70.52   360.0   7.90   8.42e+30
SCR J0754-3809   131799991   12.12   2458520.1932   65.95   600.0   11.33   1.21e+31
SCR J0754-3809   131799991   12.12   2458520.5724   582.67   3000.0   218.09   2.32e+32
SCR J0754-3809   131799991   12.12   2458524.3224   59.40   480.0   9.85   1.05e+31
SCR J0754-3809   131799991   12.12   2458528.2112   43.52   600.0   7.84   8.35e+30
SCR J0754-3809   131799991   12.12   2458537.3361   38.33   360.0   5.07   5.40e+30
SCR J0754-3809   131799991   12.12   2458538.8180   50.79   840.0   12.18   1.30e+31
SCR J0754-3809   131799991   12.12   2458540.3291   437.12   3600.0   220.60   2.35e+32
SCR J0754-3809   131799991   12.12   2458491.7554   161.41   480.0   17.64   1.88e+31
SCR J0754-3809   131799991   12.12   2458492.0262   230.34   840.0   31.10   3.31e+31
SCR J0754-3809   131799991   12.12   2458492.5623   60.55   2160.0   40.29   4.29e+31
SCR J0754-3809   131799991   12.12   2458494.3957   439.14   5160.0   356.78   3.80e+32
SCR J0754-3809   131799991   12.12   2458496.5791   50.02   600.0   9.30   9.91e+30
SCR J0754-3809   131799991   12.12   2458499.2180   52.51   360.0   6.26   6.67e+30
SCR J0754-3809   131799991   12.12   2458499.7667   71.09   360.0   6.91   7.36e+30
SCR J0754-3809   131799991   12.12   2458500.7653   334.97   1680.0   86.74   9.24e+31
SCR J0754-3809   131799991   12.12   2458501.1500   28.91   360.0   4.20   4.47e+30
SCR J0754-3809   131799991   12.12   2458507.6751   28.78   360.0   3.88   4.13e+30
SCR J0754-3809   131799991   12.12   2458509.2293   35.96   360.0   4.92   5.24e+30
SCR J0754-3809   131799991   12.12   2458510.4099   667.76   1560.0   106.63   1.14e+32
SCR J0754-3809   131799991   12.12   2458510.6612   83.39   600.0   14.03   1.49e+31
SCR J0754-3809   131799991   12.12   2458512.8015   50.89   360.0   6.19   6.59e+30
SCR J0754-3809   131799991   12.12   2458514.5571   52.33   360.0   6.95   7.40e+30
SCR J0754-3809   131799991   12.12   2458515.1265   213.93   1800.0   50.82   5.41e+31
SCR J0754-3809   131799991   12.12   2458515.3029   279.49   480.0   34.74   3.70e+31
SCR J0754-3809   131799991   12.12   2458515.8543   49.68   1320.0   23.84   2.54e+31
WT 2458   11974826   11.08   2458544.4318   67.38   600.0   4.17   1.07e+31
WT 2458   11974826   11.08   2458545.4415   62.03   360.0   2.09   5.37e+30
WT 2458   11974826   11.08   2458545.4735   69.22   1320.0   8.20   2.11e+31
WT 2458   11974826   11.08   2458545.9193   139.40   960.0   10.02   2.58e+31
WT 2458   11974826   11.08   2458547.4874   213.11   2280.0   32.98   8.48e+31
WT 2458   11974826   11.08   2458549.3304   160.08   1800.0   15.83   4.07e+31
WT 2458   11974826   11.08   2458549.8527   300.71   1200.0   22.75   5.85e+31
WT 2458   11974826   11.08   2458552.0901   61.27   600.0   3.38   8.70e+30
WT 2458   11974826   11.08   2458552.9637   55.79   360.0   1.95   5.03e+30
WT 2458   11974826   11.08   2458553.4082   53.06   1080.0   5.94   1.53e+31
WT 2458   11974826   11.08   2458555.3721   32.88   360.0   1.52   3.90e+30
WT 2458   11974826   11.08   2458555.4998   121.95   360.0   4.74   1.22e+31
WT 2458   11974826   11.08   2458557.9526   82.99   600.0   5.40   1.39e+31
WT 2458   11974826   11.08   2458558.2678   75.27   600.0   4.45   1.15e+31
WT 2458   11974826   11.08   2458558.3095   162.87   2040.0   15.80   4.06e+31
WT 2458   11974826   11.08   2458559.1178   928.64   2520.0   54.48   1.40e+32
WT 2458   11974826   11.08   2458559.1734   42.05   360.0   1.71   4.41e+30
WT 2458   11974826   11.08   2458559.3789   116.18   1320.0   9.96   2.56e+31
WT 2458   11974826   11.08   2458560.3664   133.29   1080.0   11.30   2.91e+31
WT 2458   11974826   11.08   2458560.5970   107.72   5760.0   40.33   1.04e+32
WT 2458   11974826   11.08   2458560.7387   71.50   960.0   6.43   1.65e+31
WT 2458   11974826   11.08   2458561.3303   43.73   360.0   1.65   4.23e+30
WT 2458   11974826   11.08   2458562.3192   64.26   360.0   2.08   5.36e+30
WT 2458   11974826   11.08   2458563.1775   48.33   360.0   1.88   4.84e+30
WT 2458   11974826   11.08   2458564.3164   32.71   360.0   1.92   4.94e+30
WT 2458   11974826   11.08   2458564.4150   94.25   480.0   3.41   8.78e+30
WT 2458   11974826   11.08   2458566.0455   159.73   600.0   8.49   2.18e+31
WT 2458   11974826   11.08   2458566.7538   43.08   600.0   3.09   7.94e+30
WT 2458   11974826   11.08   2458566.9066   636.73   2160.0   60.26   1.55e+32
LHS 2557   334939050   12.00   2458571.0693   33.05   360.0   2.91   3.72e+30
LHS 2557   334939050   12.00   2458571.2374   31.63   360.0   3.16   4.04e+30
LHS 2557   334939050   12.00   2458572.2985   85.97   840.0   13.68   1.75e+31
LHS 2557   334939050   12.00   2458572.6443   65.41   720.0   8.66   1.11e+31
LHS 2557   334939050   12.00   2458574.0318   29.14   360.0   3.56   4.55e+30
LHS 2557   334939050   12.00   2458575.2832   101.77   840.0   12.57   1.61e+31
LHS 2557   334939050   12.00   2458579.6110   979.45   7800.0   445.60   5.70e+32
LHS 2557   334939050   12.00   2458580.1291   44.68   360.0   4.90   6.26e+30
LHS 2557   334939050   12.00   2458586.7526   26.77   360.0   3.07   3.93e+30
LHS 2557   334939050   12.00   2458588.0984   182.08   1440.0   23.74   3.03e+31
LHS 2557   334939050   12.00   2458590.6664   26.65   360.0   3.10   3.97e+30
LHS 2557   334939050   12.00   2458591.7650   339.07   2640.0   80.96   1.04e+32
LHS 2557   334939050   12.00   2458591.8150   51.73   7560.0   69.38   8.87e+31
LHS 2557   334939050   12.00   2458592.2886   441.71   4440.0   114.38   1.46e+32
LHS 2557   334939050   12.00   2458593.6483   125.79   480.0   10.30   1.32e+31
LHS 2557   334939050   12.00   2458594.1469   64.38   360.0   4.67   5.97e+30
LHS 2310   394816687   10.81   2458628.9548   45.46   360.0   1.39   6.54e+30
LHS 2310   394816687   10.81   2458630.1034   44.59   360.0   1.41   6.66e+30
LHS 2310   394816687   10.81   2458631.1798   42.89   360.0   1.52   7.17e+30
LEP 1718-4131   192642951   13.03   2458652.6428   52.46   360.0   16.32   6.11e+30
LHS 2608   328591096   10.83   2458640.9027   52.06   360.0   1.58   7.41e+30
SCR J1626-3812   351808240   12.44   2458630.8150   68.25   360.0   9.01   8.98e+30
SCR J1626-3812   351808240   12.44   2458630.9942   70.19   840.0   21.45   2.14e+31
SCR J1626-3812   351808240   12.44   2458632.4817   57.65   960.0   21.51   2.15e+31
SCR J1626-3812   351808240   12.44   2458634.5192   214.78   5760.0   275.73   2.75e+32
SCR J1626-3812   351808240   12.44   2458635.3220   47.49   600.0   11.22   1.12e+31
SCR J1626-3812   351808240   12.44   2458636.2415   98.40   840.0   28.15   2.81e+31
SCR J1626-3812   351808240   12.44   2458636.6526   44.15   360.0   7.00   6.98e+30
SCR J1626-3812   351808240   12.44   2458638.1248   215.34   960.0   46.41   4.63e+31
SCR J1626-3812   351808240   12.44   2458638.7790   67.42   720.0   17.97   1.79e+31
SCR J1626-3812   351808240   12.44   2458644.6400   32.45   360.0   6.29   6.27e+30
SCR J1626-3812   351808240   12.44   2458645.8122   189.50   1200.0   60.27   6.01e+31
SCR J1626-3812   351808240   12.44   2458647.0719   122.74   2760.0   95.90   9.56e+31
SCR J1626-3812   351808240   12.44   2458647.6483   37.18   360.0   6.12   6.10e+30
SCR J1626-3812   351808240   12.44   2458649.0664   28.35   360.0   7.81   7.79e+30
SCR J1626-3812   351808240   12.44   2458650.2205   76.57   840.0   21.46   2.14e+31
SCR J1626-3812   351808240   12.44   2458650.4663   43.10   600.0   12.07   1.20e+31
SCR J1626-3812   351808240   12.44   2458650.8816   54.04   1080.0   24.10   2.40e+31
SCR J1626-3812   351808240   12.44   2458650.9830   159.61   1080.0   48.55   4.84e+31
SCR J1626-3812   351808240   12.44   2458652.0732   59.68   1920.0   49.67   4.95e+31
SCR J1626-3812   351808240   12.44   2458652.5663   53.25   600.0   10.83   1.08e+31
SCR J1626-3812   351808240   12.44   2458652.8829   32.78   360.0   5.94   5.92e+30
G 272-43   54003038   10.52   2458388.6342   2985.88   5160.0   181.69   1.17e+33
G 272-43   54003038   10.52   2458391.1981   59.52   600.0   2.22   1.43e+31
G 272-43   54003038   10.52   2458392.1787   70.24   2520.0   8.98   5.79e+31
G 272-43   54003038   10.52   2458398.8329   250.79   1440.0   8.12   5.23e+31
G 272-43   54003038   10.52   2458402.2384   39.04   600.0   1.52   9.82e+30
G 272-43   54003038   10.52   2458403.0329   44.40   600.0   1.95   1.25e+31
G 272-43   54003038   10.52   2458403.6384   45.78   360.0   1.03   6.61e+30
LHS 2729   101774867   10.35   2458571.5244   483.56   1680.0   19.83   1.38e+32
LHS 2729   101774867   10.35   2458571.5841   178.83   1320.0   7.99   5.55e+31
LHS 2729   101774867   10.35   2458572.0716   72.22   1320.0   4.58   3.18e+31
LHS 2729   101774867   10.35   2458574.3495   11453.48   5760.0   719.10   4.99e+33
LHS 2729   101774867   10.35   2458574.4439   80.17   2520.0   10.19   7.07e+31
LHS 2729   101774867   10.35   2458576.7885   189.72   720.0   5.02   3.49e+31
LHS 2729   101774867   10.35   2458577.8968   102.34   600.0   2.77   1.92e+31
LHS 2729   101774867   10.35   2458579.3205   87.43   1080.0   4.53   3.14e+31
LHS 2729   101774867   10.35   2458580.6511   53.48   600.0   2.46   1.71e+31
LHS 2729   101774867   10.35   2458581.2011   61.03   360.0   1.22   8.48e+30
LHS 2729   101774867   10.35   2458581.3844   160.35   480.0   2.98   2.07e+31
LHS 2729   101774867   10.35   2458588.8928   109.95   360.0   1.99   1.39e+31
LHS 2729   101774867   10.35   2458589.7109   142.38   600.0   3.35   2.33e+31
LHS 2729   101774867   10.35   2458590.6123   59.83   360.0   1.16   8.09e+30
LHS 2729   101774867   10.35   2458592.4887   1819.43   3000.0   89.69   6.23e+32
LHS 2729   101774867   10.35   2458593.0595   95.89   600.0   2.91   2.02e+31
LHS 2729   101774867   10.35   2458594.2818   205.06   480.0   3.67   2.55e+31
LHS 2729   101774867   10.35   2458594.3776   56.01   360.0   1.32   9.15e+30
LHS 2729   101774867   10.35   2458594.8012   107.48   360.0   1.93   1.34e+31
LHS 2729   101774867   10.35   2458595.5359   620.80   5880.0   60.37   4.19e+32
SCR J1245-5506   419692115   10.81   2458600.7720   86.45   840.0   6.32   1.49e+31
SCR J1245-5506   419692115   10.81   2458601.1747   96.44   1200.0   7.96   1.88e+31
SCR J1245-5506   419692115   10.81   2458601.9345   428.68   1800.0   25.11   5.93e+31
SCR J1245-5506   419692115   10.81   2458604.8039   202.18   360.0   4.21   9.94e+30
SCR J1245-5506   419692115   10.81   2458606.4108   45.19   360.0   1.41   3.32e+30
SCR J1245-5506   419692115   10.81   2458607.0678   50.88   360.0   1.52   3.58e+30
SCR J1245-5506   419692115   10.81   2458607.3095   62.03   600.0   2.91   6.88e+30
SCR J1245-5506   419692115   10.81   2458607.3956   91.31   10080.0   56.81   1.34e+32
SCR J1245-5506   419692115   10.81   2458607.4789   40.53   360.0   1.50   3.53e+30
SCR J1245-5506   419692115   10.81   2458607.8303   82.73   840.0   5.89   1.39e+31
SCR J1245-5506   419692115   10.81   2458609.4900   485.52   1320.0   20.87   4.93e+31
SCR J1245-5506   419692115   10.81   2458613.9997   259.13   1920.0   31.09   7.34e+31
SCR J1245-5506   419692115   10.81   2458614.0635   45.71   600.0   2.71   6.41e+30
SCR J1245-5506   419692115   10.81   2458616.7760   373.48   1560.0   20.91   4.94e+31
SCR J1245-5506   419692115   10.81   2458621.8079   123.17   1440.0   12.13   2.86e+31
SCR J1245-5506   419692115   10.81   2458621.8342   61.16   2040.0   9.36   2.21e+31
LEHPM 1-5031   273369281   12.55   2458656.3177   48.09   2520.0   30.65   2.18e+31
LEHPM 1-5031   273369281   12.55   2458664.4790   84.78   1080.0   23.23   1.65e+31
LEHPM 1-5031   273369281   12.55   2458666.0166   20.00   360.0   3.34   2.37e+30
LEHPM 1-5031   273369281   12.55   2458669.2722   27.97   360.0   4.16   2.95e+30
LEHPM 1-5031   273369281   12.55   2458670.9347   34.18   360.0   5.37   3.82e+30
LEHPM 1-5031   273369281   12.55   2458671.6250   26.38   360.0   3.65   2.59e+30
LEHPM 1-5031   273369281   12.55   2458675.9319   26.99   360.0   3.81   2.71e+30
LEHPM 1-5031   273369281   12.55   2458676.2181   247.55   720.0   34.90   2.48e+31
LEHPM 1-5031   273369281   12.55   2458678.3389   39.10   1440.0   16.20   1.15e+31
LEHPM 1-5031   273369281   12.55   2458678.5778   51.91   600.0   8.71   6.19e+30
LEHPM 1-5031   273369281   12.55   2458681.5514   60.97   360.0   6.66   4.73e+30
LEHPM 1-5031   273369281   12.55   2458328.8557   201.20   840.0   37.91   2.69e+31
LEHPM 1-5031   273369281   12.55   2458331.9224   89.33   3720.0   112.52   7.99e+31
LEHPM 1-5031   273369281   12.55   2458331.9765   22.69   360.0   3.72   2.64e+30
LEHPM 1-5031   273369281   12.55   2458334.5834   70.43   1080.0   20.98   1.49e+31
LEHPM 1-5031   273369281   12.55   2458336.6181   165.41   480.0   18.07   1.28e+31
LEHPM 1-5031   273369281   12.55   2458337.0070   21.81   360.0   3.49   2.48e+30
LEHPM 1-5031   273369281   12.55   2458340.6986   47.53   360.0   5.45   3.87e+30
LEHPM 1-5031   273369281   12.55   2458342.2791   93.24   720.0   17.53   1.25e+31
LEHPM 1-5031   273369281   12.55   2458345.3332   37.55   360.0   5.02   3.56e+30
LEHPM 1-5031   273369281   12.55   2458346.4457   61.76   360.0   8.77   6.23e+30
L 136-37   349374765   9.96   2458667.6160   56.95   840.0   1.68   1.06e+31
L 136-37   349374765   9.96   2458413.3589   57.81   360.0   0.86   5.42e+30
L 136-37   349374765   9.96   2458436.7079   48.08   360.0   0.82   5.18e+30
L 136-37   349374765   9.96   2458454.1137   45.05   360.0   0.75   4.72e+30
L 136-37   349374765   9.96   2458553.9286   45.03   360.0   0.72   4.57e+30
L 136-37   349374765   9.96   2458566.2688   60.59   360.0   0.91   5.76e+30
L 173-19   231055581   9.36   2458354.8887   70.74   360.0   0.62   3.60e+30
L 173-19   231055581   9.36   2458363.0721   97.46   360.0   0.71   4.14e+30
L 173-19   231055581   9.36   2458375.3194   80.08   360.0   0.64   3.77e+30
LHS 3844   410153553   12.05   2458343.4018   50.39   720.0   8.05   1.30e+31
LHS 3746   197736350   9.26   2458346.3038   156.38   840.0   2.33   1.24e+31
LHS 3746   197736350   9.26   2458353.1260   82.49   360.0   0.65   3.44e+30
LHS 1134   118585685   10.32   2458362.9778   54.34   360.0   1.12   4.22e+30
LHS 1134   118585685   10.32   2458372.2834   41.32   360.0   0.99   3.71e+30
LHS 5045   229152539   11.00   2458393.2866   61.59   600.0   4.14   1.43e+31
LHS 1339   123366965   9.91   2458390.0709   58.67   360.0   0.86   3.97e+30
LHS 1339   123366965   9.91   2458391.5043   594.35   1800.0   13.41   6.20e+31
GJ 1068   219223742   10.62   2458463.8691   30.12   600.0   6.76   9.32e+30
GJ 1055   365369408   11.82   2458412.2622   67.14   360.0   6.72   9.62e+30
2MASS J06210665-4905379   238950307   10.83   2458447.2054   330.55   1680.0   19.57   5.99e+31
2MASS J06210665-4905379   238950307   10.83   2458454.1277   159.05   2880.0   30.07   9.21e+31
2MASS J06210665-4905379   238950307   10.83   2458463.4501   137.86   2400.0   18.56   5.68e+31
2MASS J06210665-4905379   238950307   10.83   2458500.1279   100.98   1320.0   7.02   2.15e+31
2MASS J06210665-4905379   238950307   10.83   2458514.9514   58.07   600.0   2.71   8.30e+30
LHS 1731   169304560   9.37   2458441.2861   98.96   360.0   0.82   6.02e+30
LHS 1731   169304560   9.37   2458456.7918   58.69   360.0   0.59   4.33e+30
LHS 1731   169304560   9.37   2458458.8779   64.04   360.0   0.63   4.62e+30
LHS 1593   468889408   11.65   2458460.0316   46.74   360.0   4.53   7.35e+30
SCR J0642-6707   176935123   12.61   2458325.9192   19.44   360.0   3.21   2.55e+30
SCR J0642-6707   176935123   12.61   2458326.7706   18.17   360.0   3.28   2.60e+30
SCR J0642-6707   176935123   12.61   2458380.1356   19.59   360.0   3.44   2.73e+30
SCR J0642-6707   176935123   12.61   2458549.8349   18.91   360.0   3.35   2.66e+30
SCR J0642-6707   176935123   12.61   2458550.0335   22.83   360.0   3.51   2.78e+30
SCR J0642-6707   176935123   12.61   2458585.9336   18.43   360.0   3.30   2.61e+30
SCR J0642-6707   176935123   12.61   2458612.2807   25.23   360.0   3.53   2.80e+30
LHS 272   289600366   11.08   2458521.5240   55.16   1680.0   4.73   1.52e+31
LHS 5156   362253884   10.48   2458549.9684   51.52   360.0   1.10   3.74e+30
GJ 1158   271946648   10.62   2458574.0575   68.18   840.0   3.81   1.77e+31
GJ 1158   271946648   10.62   2458578.2077   45.01   360.0   1.33   6.16e+30
GJ 1158   271946648   10.62   2458612.5773   41.12   360.0   1.22   5.68e+30
GJ 1123   452465896   10.34   2458570.3926   41.35   360.0   0.85   2.71e+30
GJ 1123   452465896   10.34   2458575.5205   71.01   1080.0   3.58   1.15e+31
GJ 1123   452465896   10.34   2458580.9497   339.86   1680.0   14.38   4.61e+31
GJ 1123   452465896   10.34   2458587.5193   69.90   1080.0   3.43   1.10e+31
GJ 1123   452465896   10.34   2458627.9793   44.71   360.0   0.82   2.62e+30
GJ 1123   452465896   10.34   2458612.8890   48.90   360.0   0.91   2.92e+30
2MASS J13580529-3937545   178930081   11.42   2458600.1272   32.76   360.0   2.83   4.95e+30
2MASS J14221943-7023371   449046160   12.23   2458640.8658   30.77   360.0   4.61   4.71e+30
GJ 300   437127546   9.45   2458497.4387   288.11   840.0   7.59   3.99e+31
GJ 300   437127546   9.45   2458507.2944   315.99   840.0   8.85   4.65e+31
GJ 300   437127546   9.45   2458535.0137   133.18   2520.0   10.81   5.68e+31
GJ 300   437127546   9.45   2458535.4734   67.27   360.0   1.49   7.85e+30
GJ 300   437127546   9.45   2458536.3915   69.10   360.0   1.41   7.40e+30
LEP 921-0219   281234286   9.90   2458539.2302   55.15   360.0   0.99   7.50e+30
GJ 1251   331681541   11.13   2458677.1392   42.48   360.0   1.65   4.68e+30
LTT 5437   471012269   10.22   2458600.1665   43.16   360.0   1.69   1.17e+31
Gl 693   75160399   8.39   2458657.7032   329.32   360.0   1.43   1.05e+31
Gl 693   75160399   8.39   2458679.2625   295.28   360.0   1.45   1.06e+31
Gl 693   75160399   8.39   2458679.3167   314.43   360.0   1.35   9.91e+30
Gl 693   75160399   8.39   2458628.1694   578.65   1920.0   12.00   8.83e+31
Gl 693   75160399   8.39   2458628.4722   338.41   360.0   1.49   1.10e+31
Gl 693   75160399   8.39   2458628.5319   416.01   360.0   3.45   2.54e+31
Gl 693   75160399   8.39   2458640.0587   568.34   17640.0   79.88   5.88e+32
LP9 11-056   30101427   13.34   2458617.5342   37.00   600.0   21.12   8.74e+30

